Distributed Bayesian Online Learning for Cooperative Manipulation

For tasks where the dynamics of multiple agents are physically coupled, e.g., in cooperative manipulation, the coordination between the individual agents becomes crucial, which requires exact knowledge of the interaction dynamics. This problem is typically addressed using centralized estimators, which can negatively impact the flexibility and robustness of the overall system. To overcome this shortcoming, we propose a novel distributed learning framework for the exemplary task of cooperative manipulation using Bayesian principles. Using only local state information each agent obtains an estimate of the object dynamics and grasp kinematics. These local estimates are combined using dynamic average consensus. Due to the strong probabilistic foundation of the method, each estimate of the object dynamics and grasp kinematics is accompanied by a measure of uncertainty, which allows to guarantee a bounded prediction error with high probability. Moreover, the Bayesian principles directly allow iterative learning with constant complexity, such that the proposed learning method can be used online in real-time applications. The effectiveness of the approach is demonstrated in a simulated cooperative manipulation task.

==> data/J.dat <==
   1.0000000e-03   1.0747407e+00  -6.1297644e-01   1.5722670e-01   5.9733598e-01   7.4301491e-03   1.0976935e+00   4.5136617e+00   4.5091327e+00   4.4991746e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   2.6000000e-02   1.0747552e+00  -6.1296817e-01   1.5720675e-01   5.9733598e-01   7.4301496e-03   1.0976935e+00   4.5136593e+00   4.5091304e+00   4.4991723e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   5.1000000e-02   1.0747749e+00  -6.1295453e-01   1.5718689e-01   5.9733598e-01   7.4301500e-03   1.0976935e+00   4.5136566e+00   4.5091276e+00   4.4991696e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   7.6000000e-02   1.0747953e+00  -6.1293635e-01   1.5716683e-01   5.9733598e-01   7.4301504e-03   1.0976935e+00   4.5136536e+00   4.5091246e+00   4.4991666e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   1.0100000e-01   1.0748145e+00  -6.1291428e-01   1.5714657e-01   5.9733598e-01   7.4301507e-03   1.0976935e+00   4.5136503e+00   4.5091214e+00   4.4991634e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   1.2600000e-01   1.0748318e+00  -6.1288955e-01   1.5712515e-01   5.9733598e-01   7.4301511e-03   1.0976935e+00   4.5136469e+00   4.5091180e+00   4.4991600e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   1.5100000e-01   1.0748479e+00  -6.1286196e-01   1.5710342e-01   5.9733598e-01   7.4301515e-03   1.0976935e+00   4.5136434e+00   4.5091144e+00   4.4991565e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   1.7600000e-01   1.0748631e+00  -6.1283140e-01   1.5708140e-01   5.9733598e-01   7.4301519e-03   1.0976935e+00   4.5136397e+00   4.5091108e+00   4.4991529e+00   4.5136616e+00   4.4986476e+00   4.4972127e+00
   2.0100000e-01   1.0748782e+00  -6.1279786e-01   1.5706049e-01   5.9734628e-01   7.4218359e-03   1.0976937e+00   4.5136360e+00   4.5091058e+00   4.4991492e+00   4.5136603e+00   4.4986463e+00   4.4972127e+00
   2.2600000e-01   1.0748928e+00  -6.1276988e-01   1.5704098e-01   5.9736054e-01   7.4062460e-03   1.0976944e+00   4.5136323e+00   4.5090994e+00   4.4991454e+00   4.5136577e+00   4.4986437e+00   4.4972127e+00
   2.5100000e-01   1.0749069e+00  -6.1274260e-01   1.5702182e-01   5.9737504e-01   7.3901770e-03   1.0976951e+00   4.5136285e+00   4.5090927e+00   4.4991416e+00   4.5136547e+00   4.4986408e+00   4.4972127e+00
   2.7600000e-01   1.0749198e+00  -6.1271588e-01   1.5700200e-01   5.9739034e-01   7.3729667e-03   1.0976961e+00   4.5136246e+00   4.5090857e+00   4.4991378e+00   4.5136516e+00   4.4986376e+00   4.4972127e+00
   3.0100000e-01   1.0749319e+00  -6.1269434e-01   1.5699986e-01   5.9740093e-01   7.3707262e-03   1.0976912e+00   4.5136208e+00   4.5090781e+00   4.4991318e+00   4.5136479e+00   4.4986323e+00   4.4972108e+00
   3.2600000e-01   1.0749391e+00  -6.1268092e-01   1.5700202e-01   5.9740771e-01   7.3724193e-03   1.0976883e+00   4.5136174e+00   4.5090707e+00   4.4991254e+00   4.5136438e+00   4.4986260e+00   4.4972083e+00
   3.5100000e-01   1.0749404e+00  -6.1267498e-01   1.5700580e-01   5.9741155e-01   7.3732771e-03   1.0976866e+00   4.5136173e+00   4.5090665e+00   4.4991219e+00   4.5136395e+00   4.4986195e+00   4.4972056e+00
   3.7600000e-01   1.0749411e+00  -6.1266990e-01   1.5700935e-01   5.9741491e-01   7.3753077e-03   1.0976861e+00   4.5136171e+00   4.5090622e+00   4.4991184e+00   4.5136350e+00   4.4986126e+00   4.4972029e+00
   4.0100000e-01   1.0749417e+00  -6.1266563e-01   1.5701244e-01   5.9741778e-01   7.3767858e-03   1.0976856e+00   4.5136170e+00   4.5090578e+00   4.4991147e+00   4.5136303e+00   4.4986056e+00   4.4972003e+00
   4.2600000e-01   1.0749421e+00  -6.1266221e-01   1.5701493e-01   5.9742040e-01   7.3781088e-03   1.0976851e+00   4.5136169e+00   4.5090535e+00   4.4991110e+00   4.5136253e+00   4.4985984e+00   4.4971976e+00
   4.5100000e-01   1.0749425e+00  -6.1265922e-01   1.5701708e-01   5.9742291e-01   7.3792366e-03   1.0976846e+00   4.5136168e+00   4.5090491e+00   4.4991073e+00   4.5136202e+00   4.4985910e+00   4.4971951e+00
   4.7600000e-01   1.0749429e+00  -6.1265635e-01   1.5701917e-01   5.9742533e-01   7.3803722e-03   1.0976842e+00   4.5136167e+00   4.5090447e+00   4.4991036e+00   4.5136149e+00   4.4985835e+00   4.4971926e+00
   5.0100000e-01   1.0749432e+00  -6.1265376e-01   1.5702107e-01   5.9742747e-01   7.3813110e-03   1.0976839e+00   4.5136165e+00   4.5090403e+00   4.4990999e+00   4.5136094e+00   4.4985759e+00   4.4971902e+00
   5.2600000e-01   1.0749435e+00  -6.1265110e-01   1.5702296e-01   5.9742987e-01   7.3825967e-03   1.0976837e+00   4.5136162e+00   4.5090358e+00   4.4990961e+00   4.5136038e+00   4.4985682e+00   4.4971879e+00
   5.5100000e-01   1.0749439e+00  -6.1265045e-01   1.5702378e-01   5.9743048e-01   7.3830901e-03   1.0976827e+00   4.5136160e+00   4.5090346e+00   4.4990912e+00   4.5136018e+00   4.4985641e+00   4.4971847e+00
   5.7600000e-01   1.0749441e+00  -6.1264992e-01   1.5702532e-01   5.9743086e-01   7.3843189e-03   1.0976823e+00   4.5136156e+00   4.5090343e+00   4.4990857e+00   4.5136008e+00   4.4985610e+00   4.4971812e+00
   6.0100000e-01   1.0749443e+00  -6.1264951e-01   1.5702677e-01   5.9743098e-01   7.3850865e-03   1.0976818e+00   4.5136153e+00   4.5090341e+00   4.4990801e+00   4.5135999e+00   4.4985579e+00   4.4971777e+00
   6.2600000e-01   1.0749445e+00  -6.1264920e-01   1.5702792e-01   5.9743103e-01   7.3856042e-03   1.0976813e+00   4.5136149e+00   4.5090338e+00   4.4990743e+00   4.5135990e+00   4.4985549e+00   4.4971741e+00
   6.5100000e-01   1.0749446e+00  -6.1264899e-01   1.5702881e-01   5.9743082e-01   7.3854543e-03   1.0976807e+00   4.5136144e+00   4.5090336e+00   4.4990685e+00   4.5135980e+00   4.4985519e+00   4.4971704e+00
   6.7600000e-01   1.0749447e+00  -6.1264890e-01   1.5702926e-01   5.9743071e-01   7.3856082e-03   1.0976808e+00   4.5136140e+00   4.5090333e+00   4.4990670e+00   4.5135974e+00   4.4985511e+00   4.4971696e+00
   7.0100000e-01   1.0749448e+00  -6.1264885e-01   1.5702955e-01   5.9743057e-01   7.3856704e-03   1.0976809e+00   4.5136136e+00   4.5090330e+00   4.4990662e+00   4.5135969e+00   4.4985507e+00   4.4971691e+00
   7.2600000e-01   1.0749449e+00  -6.1264884e-01   1.5702977e-01   5.9743040e-01   7.3856620e-03   1.0976810e+00   4.5136133e+00   4.5090326e+00   4.4990656e+00   4.5135964e+00   4.4985502e+00   4.4971687e+00
   7.5100000e-01   1.0749449e+00  -6.1264882e-01   1.5702998e-01   5.9743025e-01   7.3856705e-03   1.0976811e+00   4.5136129e+00   4.5090321e+00   4.4990650e+00   4.5135959e+00   4.4985498e+00   4.4971683e+00
   7.7600000e-01   1.0749450e+00  -6.1264882e-01   1.5703017e-01   5.9743009e-01   7.3856804e-03   1.0976812e+00   4.5136125e+00   4.5090317e+00   4.4990644e+00   4.5135954e+00   4.4985493e+00   4.4971679e+00
   8.0100000e-01   1.0749451e+00  -6.1264881e-01   1.5703032e-01   5.9742996e-01   7.3856817e-03   1.0976813e+00   4.5136121e+00   4.5090312e+00   4.4990639e+00   4.5135949e+00   4.4985488e+00   4.4971675e+00
   8.2600000e-01   1.0749451e+00  -6.1264882e-01   1.5703045e-01   5.9742985e-01   7.3856859e-03   1.0976814e+00   4.5136117e+00   4.5090308e+00   4.4990633e+00   4.5135943e+00   4.4985483e+00   4.4971671e+00
   8.5100000e-01   1.0749452e+00  -6.1264884e-01   1.5703055e-01   5.9742974e-01   7.3856927e-03   1.0976815e+00   4.5136114e+00   4.5090303e+00   4.4990628e+00   4.5135938e+00   4.4985479e+00   4.4971666e+00
   8.7600000e-01   1.0749452e+00  -6.1264885e-01   1.5703062e-01   5.9742968e-01   7.3856897e-03   1.0976815e+00   4.5136110e+00   4.5090298e+00   4.4990623e+00   4.5135933e+00   4.4985474e+00   4.4971662e+00
   9.0100000e-01   1.0749452e+00  -6.1264884e-01   1.5703067e-01   5.9742963e-01   7.3856788e-03   1.0976815e+00   4.5136106e+00   4.5090293e+00   4.4990617e+00   4.5135928e+00   4.4985469e+00   4.4971658e+00
   9.2600000e-01   1.0749452e+00  -6.1264884e-01   1.5703073e-01   5.9742957e-01   7.3856649e-03   1.0976816e+00   4.5136102e+00   4.5090288e+00   4.4990612e+00   4.5135923e+00   4.4985465e+00   4.4971654e+00
   9.5100000e-01   1.0749453e+00  -6.1264881e-01   1.5703075e-01   5.9742955e-01   7.3856275e-03   1.0976815e+00   4.5136098e+00   4.5090283e+00   4.4990607e+00   4.5135918e+00   4.4985460e+00   4.4971650e+00
   9.7600000e-01   1.0749448e+00  -6.1264888e-01   1.5703034e-01   5.9742949e-01   7.3858313e-03   1.0976815e+00   4.5136086e+00   4.5090276e+00   4.4990588e+00   4.5135912e+00   4.4985448e+00   4.4971643e+00
   1.0010000e+00   1.0535543e+00  -6.1592744e-01   1.3648266e-01   5.9461364e-01   1.6200446e-02   1.0969929e+00   4.4699264e+00   4.4905975e+00   4.4264704e+00   4.5020435e+00   4.4520456e+00   4.4745051e+00
   1.0260000e+00   7.5490387e-01  -6.8093057e-01  -8.7716117e-02   5.4287608e-01   5.8035517e-02   1.1181627e+00   3.8225571e+00   4.1907567e+00   3.5421999e+00   4.3433840e+00   3.7760466e+00   4.1491292e+00
   1.0510000e+00   7.0252602e-01  -6.3294401e-01  -7.5466459e-02   5.0437348e-01   1.0549505e-01   1.1641691e+00   3.5039964e+00   4.0344077e+00   3.2389882e+00   4.2851015e+00   3.4519842e+00   3.9998375e+00
   1.0760000e+00   6.9421994e-01  -5.9780935e-01  -6.2136648e-02   4.8766080e-01   1.3801288e-01   1.1837562e+00   3.3049666e+00   3.9347702e+00   3.0892811e+00   4.2581036e+00   3.2503006e+00   3.9044424e+00
   1.1010000e+00   6.4711026e-01  -6.0734509e-01  -9.0339871e-02   4.7925073e-01   1.2564508e-01   1.1936040e+00   3.1694283e+00   3.8633562e+00   3.0029145e+00   4.2435719e+00   3.1103533e+00   3.8319049e+00
   1.1260000e+00   6.3089522e-01  -6.1285590e-01  -1.0331309e-01   4.7673598e-01   1.2100114e-01   1.1940733e+00   3.0732377e+00   3.8073687e+00   2.9480629e+00   4.2340060e+00   3.0064918e+00   3.7703677e+00
   1.1510000e+00   6.5105483e-01  -5.9735316e-01  -9.1074265e-02   4.7275231e-01   1.4356527e-01   1.1884940e+00   3.0036080e+00   3.7600755e+00   2.9102518e+00   4.2257050e+00   2.9255643e+00   3.7142910e+00
   1.1760000e+00   6.5007171e-01  -5.9206407e-01  -9.2971374e-02   4.7000705e-01   1.4901512e-01   1.1886037e+00   2.9528821e+00   3.7175900e+00   2.8817304e+00   4.2165790e+00   2.8600923e+00   3.6607986e+00
   1.2010000e+00   6.6682308e-01  -5.6044877e-01  -7.6255668e-02   4.6829770e-01   1.7020203e-01   1.1988866e+00   2.9160466e+00   3.6775582e+00   2.8578478e+00   4.2053620e+00   2.8055405e+00   3.6083525e+00
   1.2260000e+00   6.7095916e-01  -4.1020594e-01  -7.7492369e-02   5.8355829e-01   1.5417243e-01   1.1730265e+00   2.7613678e+00   3.3597532e+00   2.6615194e+00   4.0515193e+00   2.6918058e+00   3.5610633e+00
   1.2510000e+00   6.8112036e-01  -2.9138835e-01  -7.5637006e-02   6.7502028e-01   1.4272959e-01   1.1490172e+00   2.4951112e+00   2.8527839e+00   2.3096783e+00   3.7731335e+00   2.5401554e+00   3.5346282e+00
   1.2760000e+00   6.9031815e-01  -2.0243000e-01  -6.2496270e-02   7.4774392e-01   1.4034708e-01   1.1261920e+00   2.3201204e+00   2.5608851e+00   2.0878105e+00   3.5931531e+00   2.4458652e+00   3.5203999e+00
   1.3010000e+00   6.9840044e-01  -1.8101557e-01  -7.1576806e-02   7.5439977e-01   1.3171335e-01   1.1242669e+00   2.1946512e+00   2.3677635e+00   1.9393867e+00   3.4644072e+00   2.3781798e+00   3.5132913e+00
   1.3260000e+00   7.0458229e-01  -1.6866876e-01  -8.1106383e-02   7.5303882e-01   1.2343016e-01   1.1236072e+00   2.1000733e+00   2.2275905e+00   1.8375635e+00   3.3653529e+00   2.3248191e+00   3.5095421e+00
   1.3510000e+00   7.1066521e-01  -1.4965806e-01  -8.3194727e-02   7.6261988e-01   1.1940031e-01   1.1194633e+00   2.0264292e+00   2.1183930e+00   1.7673516e+00   3.2841793e+00   2.2800584e+00   3.5062377e+00
   1.3760000e+00   7.1734131e-01  -1.4058828e-01  -9.1994348e-02   7.5412414e-01   1.1095447e-01   1.1168907e+00   1.9677451e+00   2.0283511e+00   1.7194198e+00   3.2137278e+00   2.2409855e+00   3.5010850e+00
   1.4010000e+00   7.2419733e-01  -1.2679110e-01  -9.6008107e-02   7.5209103e-01   1.0503103e-01   1.1114226e+00   1.9201250e+00   1.9506388e+00   1.6874498e+00   3.1494170e+00   2.2060507e+00   3.4922825e+00
   1.4260000e+00   6.9548535e-01  -8.0148894e-02  -6.9721586e-02   7.2008689e-01   6.1521600e-02   1.0201582e+00   1.8198136e+00   1.7493907e+00   1.6210156e+00   2.7277062e+00   1.9526100e+00   3.0362349e+00
   1.4510000e+00   6.8876744e-01  -6.0979718e-02  -4.7992775e-02   7.5061868e-01   6.3314131e-02   9.8942345e-01   1.7555367e+00   1.6323390e+00   1.5697955e+00   2.4695471e+00   1.8186399e+00   2.7300683e+00
   1.4760000e+00   6.7011172e-01  -3.6786579e-02  -3.0905566e-02   7.3075149e-01   4.1158948e-02   9.3686797e-01   1.7116020e+00   1.5616107e+00   1.5293452e+00   2.3058656e+00   1.7476065e+00   2.5223275e+00
   1.5010000e+00   6.5543866e-01  -1.9697490e-02  -1.8532739e-02   7.1391539e-01   2.4834414e-02   8.9750837e-01   1.6786361e+00   1.5145385e+00   1.4954736e+00   2.1906597e+00   1.7057810e+00   2.3671045e+00
   1.5260000e+00   6.5321035e-01  -1.3016427e-02  -8.3130018e-03   7.2148191e-01   2.7631947e-02   8.8707220e-01   1.6524898e+00   1.4812725e+00   1.4661064e+00   2.1044581e+00   1.6793474e+00   2.2438404e+00
   1.5510000e+00   6.4056580e-01  -1.4351129e-03  -1.0703112e-03   7.0232714e-01   1.3387954e-02   8.5630678e-01   1.6309702e+00   1.4568234e+00   1.4399882e+00   2.0373760e+00   1.6616884e+00   2.1416076e+00
   1.5760000e+00   6.3456759e-01   4.7746840e-03   4.1867673e-03   6.9406065e-01   7.9935372e-03   8.4095237e-01   1.6127872e+00   1.4383876e+00   1.4162869e+00   1.9837406e+00   1.6492560e+00   2.0539520e+00
   1.6010000e+00   6.3139214e-01   8.6524722e-03   7.9752386e-03   6.8884593e-01   5.6177851e-03   8.3235608e-01   1.5971277e+00   1.4242603e+00   1.3944276e+00   1.9400017e+00   1.6399695e+00   1.9767842e+00
   1.6260000e+00   6.3557679e-01   9.7043331e-03   8.1707638e-03   6.8913110e-01   1.2046916e-02   8.3842899e-01   1.5705643e+00   1.3644650e+00   1.3883392e+00   1.8062748e+00   1.5801825e+00   1.9602107e+00
   1.6510000e+00   6.3690096e-01   1.1874867e-02   7.7733265e-03   6.8804067e-01   1.5395997e-02   8.3983114e-01   1.5446556e+00   1.2996439e+00   1.3860710e+00   1.6713118e+00   1.5137272e+00   1.9576204e+00
   1.6760000e+00   6.3935067e-01   1.3923032e-02   6.6603266e-03   6.7831046e-01   1.8771446e-02   8.3900046e-01   1.5219512e+00   1.2429868e+00   1.3840966e+00   1.5587566e+00   1.4564488e+00   1.9555223e+00
   1.7010000e+00   6.4121513e-01   1.5375776e-02   5.8284237e-03   6.7148983e-01   2.1469456e-02   8.3847323e-01   1.5015457e+00   1.1940992e+00   1.3824487e+00   1.4649088e+00   1.4084366e+00   1.9540694e+00
   1.7260000e+00   6.4506971e-01   1.5347527e-02   4.9238616e-03   6.6676962e-01   2.8253446e-02   8.3906706e-01   1.4827301e+00   1.1521864e+00   1.3810228e+00   1.3862696e+00   1.3687926e+00   1.9531236e+00
   1.7510000e+00   6.4762287e-01   1.6272031e-02   3.8053517e-03   6.5894533e-01   3.1334239e-02   8.3858209e-01   1.4649911e+00   1.1163633e+00   1.3796541e+00   1.3199218e+00   1.3363550e+00   1.9524027e+00
   1.7760000e+00   6.4712221e-01   1.8550983e-02   3.0557924e-03   6.4779438e-01   2.7871665e-02   8.3595497e-01   1.4479700e+00   1.0857873e+00   1.3781686e+00   1.2635480e+00   1.3099910e+00   1.9515846e+00
   1.8010000e+00   6.5129706e-01   1.8251225e-02   1.5168602e-03   6.4323541e-01   3.3408092e-02   8.3734897e-01   1.4314203e+00   1.0597032e+00   1.3764060e+00   1.2153397e+00   1.2886937e+00   1.9503567e+00
   1.8260000e+00   6.5084662e-01   1.9297440e-02   1.2732866e-03   6.3782231e-01   3.1277010e-02   8.3592747e-01   1.4151765e+00   1.0374507e+00   1.3742275e+00   1.1738899e+00   1.2715977e+00   1.9484345e+00
   1.8510000e+00   6.5218147e-01   1.9707362e-02   3.3239105e-04   6.3279806e-01   3.1234437e-02   8.3591737e-01   1.3991311e+00   1.0184554e+00   1.3715163e+00   1.1381003e+00   1.2579666e+00   1.9455636e+00
   1.8760000e+00   6.5806710e-01   1.9353701e-02  -2.5330596e-03   6.2855262e-01   3.7202229e-02   8.3963749e-01   1.3832203e+00   1.0022167e+00   1.3681754e+00   1.1071067e+00   1.2471722e+00   1.9415174e+00
   1.9010000e+00   6.6593914e-01   1.9273041e-02  -6.5905288e-03   6.2520711e-01   4.5588366e-02   8.4570363e-01   1.3674145e+00   9.8829489e-01   1.3641257e+00   1.0802223e+00   1.2386744e+00   1.9360934e+00
   1.9260000e+00   6.6632302e-01   2.3193304e-02  -9.0549924e-03   6.2281239e-01   4.0546576e-02   8.4735474e-01   1.3215852e+00   9.6785530e-01   1.3032174e+00   1.0767362e+00   1.2245809e+00   1.8564220e+00
   1.9510000e+00   6.6510790e-01   2.5643657e-02  -6.8335881e-03   6.2027648e-01   3.7368979e-02   8.4116483e-01   1.2787517e+00   9.4652243e-01   1.2411608e+00   1.0758069e+00   1.2079684e+00   1.7733922e+00
   1.9760000e+00   6.6403383e-01   2.7423584e-02  -3.7077114e-03   6.1801244e-01   3.4867089e-02   8.3354285e-01   1.2417066e+00   9.2565789e-01   1.1844802e+00   1.0752012e+00   1.1901543e+00   1.6954880e+00
   2.0010000e+00   6.6325813e-01   2.8840023e-02  -7.4271403e-04   6.1622819e-01   3.2777567e-02   8.2654168e-01   1.2099048e+00   9.0572931e-01   1.1336130e+00   1.0746841e+00   1.1717326e+00   1.6234371e+00
   2.0260000e+00   6.6315007e-01   3.1559359e-02  -7.9147268e-04   6.1541820e-01   2.9447436e-02   8.2539102e-01   1.1826360e+00   8.8699503e-01   1.0883931e+00   1.0741235e+00   1.1530819e+00   1.5572217e+00
   2.0510000e+00   6.6286521e-01   3.3141112e-02   1.6228712e-03   6.1416001e-01   2.7106672e-02   8.1961495e-01   1.1591939e+00   8.6957052e-01   1.0483646e+00   1.0734448e+00   1.1344244e+00   1.4964593e+00
   2.0760000e+00   6.6381823e-01   3.7630389e-02  -4.3708461e-03   6.1552822e-01   2.1794075e-02   8.3046588e-01   1.1389459e+00   8.5348162e-01   1.0129619e+00   1.0726046e+00   1.1158776e+00   1.4406214e+00
   2.1010000e+00   6.6349395e-01   4.0695751e-02  -6.4395964e-03   6.1617064e-01   1.7918439e-02   8.3453830e-01   1.1213522e+00   8.3870142e-01   9.8160417e-01   1.0715770e+00   1.0974920e+00   1.3891505e+00
   2.1260000e+00   6.6320192e-01   4.3355538e-02  -8.4294039e-03   6.1695565e-01   1.4397588e-02   8.3867942e-01   1.1059627e+00   8.2517406e-01   9.5374189e-01   1.0703459e+00   1.0792770e+00   1.3415168e+00
   2.1510000e+00   6.6268078e-01   4.5139662e-02  -8.2496363e-03   6.1722115e-01   1.1722009e-02   8.3871563e-01   1.0924050e+00   8.1282926e-01   9.2887498e-01   1.0689007e+00   1.0612185e+00   1.2972428e+00
   2.1760000e+00   6.6259197e-01   4.5832669e-02  -7.4883362e-03   6.1719094e-01   1.1103941e-02   8.3874670e-01   1.0908535e+00   8.1125249e-01   9.2441908e-01   1.0686370e+00   1.0558401e+00   1.2854342e+00
   2.2010000e+00   6.6261364e-01   4.5919917e-02  -5.6574719e-03   6.1677509e-01   1.1033179e-02   8.3731261e-01   1.0908447e+00   8.1118378e-01   9.2253361e-01   1.0685231e+00   1.0522155e+00   1.2783191e+00
   2.2260000e+00   6.6266268e-01   4.5853880e-02  -3.7019424e-03   6.1632496e-01   1.1100047e-02   8.3589076e-01   1.0907811e+00   8.1114284e-01   9.2049353e-01   1.0683861e+00   1.0485197e+00   1.2713758e+00
   2.2510000e+00   6.6320478e-01   4.5800014e-02  -1.8332972e-03   6.1516744e-01   1.2083386e-02   8.3361788e-01   1.0895733e+00   8.1027868e-01   9.1820529e-01   1.0665372e+00   1.0432117e+00   1.2632854e+00
   2.2760000e+00   6.6632145e-01   4.6964802e-02  -4.4145699e-03   6.1078640e-01   1.8922922e-02   8.2388110e-01   1.0821715e+00   8.0490128e-01   9.1531335e-01   1.0555212e+00   1.0293410e+00   1.2486884e+00
   2.3010000e+00   6.6905057e-01   4.7792319e-02  -4.5479299e-03   6.0673212e-01   2.3690772e-02   8.1854571e-01   1.0739465e+00   7.9930451e-01   9.1244626e-01   1.0447495e+00   1.0157316e+00   1.2349051e+00
   2.3260000e+00   6.7160833e-01   4.8230479e-02  -2.3420789e-03   6.0306652e-01   2.6324979e-02   8.1796562e-01   1.0650440e+00   7.9367512e-01   9.0977122e-01   1.0347585e+00   1.0032015e+00   1.2227319e+00
   2.3510000e+00   6.7456982e-01   4.8973089e-02  -2.5737907e-03   5.9951946e-01   3.0405779e-02   8.1388921e-01   1.0555677e+00   7.8810027e-01   9.0732783e-01   1.0257669e+00   9.9206319e-01   1.2124122e+00
   2.3760000e+00   6.7706382e-01   4.9906078e-02  -4.5155004e-03   5.9677324e-01   3.4616629e-02   8.0824518e-01   1.0455968e+00   7.8260498e-01   9.0508262e-01   1.0178214e+00   9.8235677e-01   1.2038950e+00
   2.4010000e+00   6.7935191e-01   5.0821669e-02  -2.1000560e-03   5.9351421e-01   3.6204722e-02   8.1006906e-01   1.0351969e+00   7.7717886e-01   9.0296688e-01   1.0108855e+00   9.7399622e-01   1.1969976e+00
   2.4260000e+00   6.8158759e-01   5.1937257e-02  -2.7083955e-04   5.9045378e-01   3.7838491e-02   8.1159375e-01   1.0244252e+00   7.7179295e-01   9.0089835e-01   1.0048863e+00   9.6684786e-01   1.1914930e+00
   2.4510000e+00   6.8334061e-01   5.2953849e-02   1.1180268e-04   5.8832250e-01   3.9437161e-02   8.1164557e-01   1.0133335e+00   7.6640961e-01   8.9879254e-01   9.9973863e-01   9.6076859e-01   1.1871515e+00
   2.4760000e+00   6.8466968e-01   5.3985530e-02  -7.1358716e-04   5.8684452e-01   4.1102720e-02   8.1039655e-01   1.0019697e+00   7.6098837e-01   8.9656804e-01   9.9535602e-01   9.5562256e-01   1.1837585e+00
   2.5010000e+00   6.8605845e-01   5.5068812e-02  -5.5543684e-04   5.8521579e-01   4.2193843e-02   8.1095210e-01   9.9037900e-01   7.5548917e-01   8.9414877e-01   9.9165494e-01   9.5128693e-01   1.1811202e+00
   2.5260000e+00   6.8805045e-01   5.6617998e-02   1.5323421e-03   5.8258982e-01   4.2793085e-02   8.1476475e-01   9.7860400e-01   7.4987431e-01   8.9146471e-01   9.8855632e-01   9.4765272e-01   1.1790638e+00
   2.5510000e+00   6.8798214e-01   5.6928751e-02  -1.1305857e-03   5.8311866e-01   4.3801257e-02   8.1137423e-01   9.6668559e-01   7.4410950e-01   8.8845203e-01   9.8598549e-01   9.4462338e-01   1.1774360e+00
   2.5760000e+00   6.8862580e-01   5.7737923e-02  -1.5193135e-03   5.8222559e-01   4.3666556e-02   8.1298991e-01   9.5700084e-01   7.3917054e-01   8.8387970e-01   9.8433724e-01   9.4198669e-01   1.1747187e+00
   2.6010000e+00   6.8829972e-01   5.6539271e-02  -2.7827455e-03   5.8741723e-01   4.1681912e-02   8.1378928e-01   9.4899873e-01   7.3022326e-01   8.7497315e-01   9.7425086e-01   9.2835704e-01   1.1630156e+00
   2.6260000e+00   6.8685463e-01   5.2747882e-02   2.3746198e-03   5.9601602e-01   3.7001916e-02   8.1438851e-01   9.3842024e-01   7.1525376e-01   8.6435624e-01   9.5379534e-01   9.0279729e-01   1.1450133e+00
   2.6510000e+00   6.8464378e-01   4.8954554e-02   8.8792829e-03   6.0350236e-01   3.1117151e-02   8.1577356e-01   9.2707871e-01   7.0068635e-01   8.5394498e-01   9.3415634e-01   8.7804463e-01   1.1287185e+00
   2.6760000e+00   6.8294300e-01   4.5308689e-02   1.4325862e-02   6.1092951e-01   2.6208038e-02   8.1672361e-01   9.1535881e-01   6.8700282e-01   8.4401753e-01   9.1610099e-01   8.5511673e-01   1.1146749e+00
   2.7010000e+00   6.8203034e-01   4.2249329e-02   1.7303811e-02   6.1843691e-01   2.3160308e-02   8.1689568e-01   9.0350688e-01   6.7440769e-01   8.3466836e-01   8.9993389e-01   8.3440997e-01   1.1029261e+00
   2.7260000e+00   6.8132831e-01   3.9297594e-02   1.8479935e-02   6.2725682e-01   2.1169949e-02   8.1642550e-01   8.9167132e-01   6.6293825e-01   8.2589292e-01   8.8569769e-01   8.1597898e-01   1.0932744e+00
   2.7510000e+00   6.8047099e-01   3.6167183e-02   2.0953333e-02   6.3442615e-01   1.8934315e-02   8.1592902e-01   8.7993512e-01   6.5253884e-01   8.1763950e-01   8.7330198e-01   7.9970935e-01   1.0854282e+00
   2.7760000e+00   6.7990913e-01   3.3319652e-02   2.3967352e-02   6.3930110e-01   1.7042687e-02   8.1537661e-01   8.6833917e-01   6.4310730e-01   8.0983830e-01   8.6259762e-01   7.8541384e-01   1.0790769e+00
   2.8010000e+00   6.7933944e-01   3.0731110e-02   2.6570042e-02   6.4348049e-01   1.5612001e-02   8.1460055e-01   8.5689818e-01   6.3452257e-01   8.0241673e-01   8.5341658e-01   7.7288243e-01   1.0739246e+00
   2.8260000e+00   6.7856581e-01   2.8243556e-02   2.7772060e-02   6.4860738e-01   1.4987322e-02   8.1318858e-01   8.4561132e-01   6.2666031e-01   7.9530696e-01   8.4559189e-01   7.6190666e-01   1.0697036e+00
   2.8510000e+00   6.7813455e-01   2.6060337e-02   2.9627207e-02   6.5186557e-01   1.4320226e-02   8.1207275e-01   8.3446915e-01   6.1940131e-01   7.8844934e-01   8.3896656e-01   7.5229047e-01   1.0661774e+00
   2.8760000e+00   6.7814069e-01   2.4241706e-02   3.2291179e-02   6.5298797e-01   1.3511591e-02   8.1140226e-01   8.2345821e-01   6.1263568e-01   7.8179366e-01   8.3339686e-01   7.4385411e-01   1.0631400e+00
   2.9010000e+00   6.7851584e-01   2.2780333e-02   3.3316489e-02   6.5781014e-01   1.5125994e-02   8.0884158e-01   8.1772387e-01   6.0753608e-01   7.7788698e-01   8.2678321e-01   7.3493421e-01   1.0602409e+00
   2.9260000e+00   6.7845660e-01   2.0343009e-02   3.6231995e-02   6.5988233e-01   1.8513581e-02   8.0505825e-01   8.0983462e-01   6.0301262e-01   7.6468155e-01   8.2482464e-01   7.2864065e-01   1.0436094e+00
   2.9510000e+00   6.7786688e-01   1.7882584e-02   3.9004270e-02   6.5634744e-01   2.1241458e-02   8.0363207e-01   8.0312327e-01   5.9005938e-01   7.3934499e-01   8.0945742e-01   7.0638830e-01   1.0082851e+00
   2.9760000e+00   6.7756995e-01   1.7078217e-02   4.0643631e-02   6.5479316e-01   2.3585678e-02   7.9984886e-01   7.9821308e-01   5.7560135e-01   7.1411057e-01   7.8960195e-01   6.8035480e-01   9.7185114e-01
   3.0010000e+00   6.7758678e-01   1.7272866e-02   4.1598920e-02   6.5597764e-01   2.5998937e-02   7.9338704e-01   7.9440678e-01   5.6257978e-01   6.9266083e-01   7.7065030e-01   6.5673747e-01   9.4030815e-01
   3.0260000e+00   6.7774454e-01   1.7162945e-02   4.1900392e-02   6.5481619e-01   2.7112837e-02   7.9239338e-01   7.9149353e-01   5.5091311e-01   6.7460190e-01   7.5296402e-01   6.3577742e-01   9.1344904e-01
   3.0510000e+00   6.7794041e-01   1.7068414e-02   4.1886639e-02   6.5237546e-01   2.7581202e-02   7.9366806e-01   7.8928260e-01   5.4042748e-01   6.5938561e-01   7.3660638e-01   6.1732655e-01   8.9067829e-01
   3.0760000e+00   6.7813041e-01   1.7128026e-02   4.1824575e-02   6.5039876e-01   2.8108761e-02   7.9431048e-01   7.8761788e-01   5.3094398e-01   6.4649208e-01   7.2151086e-01   6.0109517e-01   8.7133998e-01
   3.1010000e+00   6.7838423e-01   1.7406568e-02   4.2421011e-02   6.5208246e-01   3.0750068e-02   7.8815361e-01   7.8637586e-01   5.2230671e-01   6.3548459e-01   7.0756411e-01   5.8676708e-01   8.5484194e-01
   3.1260000e+00   6.7861355e-01   1.7749336e-02   4.2225025e-02   6.5114902e-01   3.1430559e-02   7.8762333e-01   7.8545952e-01   5.1438719e-01   6.2601371e-01   6.9464380e-01   5.7404684e-01   8.4068913e-01
   3.1510000e+00   6.7858685e-01   1.7824203e-02   4.1919449e-02   6.4809841e-01   3.0894167e-02   7.9062145e-01   7.8479208e-01   5.0708118e-01   6.1780513e-01   6.8263446e-01   5.6267544e-01   8.2848133e-01
   3.1760000e+00   6.7867893e-01   1.8086984e-02   4.1692188e-02   6.4726208e-01   3.1034543e-02   7.9089393e-01   7.8431193e-01   5.0030370e-01   6.1064427e-01   6.7143320e-01   5.5243211e-01   8.1789937e-01
   3.2010000e+00   6.7906593e-01   1.8625427e-02   4.1429881e-02   6.4843463e-01   3.2096273e-02   7.8843295e-01   7.8396878e-01   4.9398444e-01   6.0436254e-01   6.6095071e-01   5.4313084e-01   8.0868951e-01
   3.2260000e+00   6.7894256e-01   1.8727446e-02   4.1240449e-02   6.4735672e-01   3.1594253e-02   7.8980652e-01   7.8372081e-01   4.8806404e-01   5.9882615e-01   6.5111039e-01   5.3461540e-01   8.0064948e-01
   3.2510000e+00   6.7925298e-01   1.9228454e-02   4.0882142e-02   6.4854822e-01   3.2120958e-02   7.8826366e-01   7.8353267e-01   4.8249120e-01   5.9392759e-01   6.4184677e-01   5.2675418e-01   7.9361696e-01
   3.2760000e+00   6.7941201e-01   1.9512741e-02   4.0646448e-02   6.4902318e-01   3.2293872e-02   7.8774044e-01   7.8337405e-01   4.7722053e-01   5.8957907e-01   6.3310380e-01   5.1943576e-01   7.8746050e-01
   3.3010000e+00   6.7969708e-01   1.9781523e-02   4.0364557e-02   6.4900576e-01   3.2096509e-02   7.8849487e-01   7.8197193e-01   4.7628051e-01   5.8669823e-01   6.3269360e-01   5.1704292e-01   7.8141254e-01
   3.3260000e+00   6.7969480e-01   2.0004798e-02   4.0275742e-02   6.4927687e-01   3.1424279e-02   7.8805918e-01   7.8045904e-01   4.7534673e-01   5.8357535e-01   6.3240776e-01   5.1418727e-01   7.7403647e-01
   3.3510000e+00   6.7959816e-01   2.0216295e-02   4.0215613e-02   6.4976772e-01   3.0593840e-02   7.8674589e-01   7.7900768e-01   4.7431346e-01   5.8001383e-01   6.3194673e-01   5.1085090e-01   7.6559264e-01
   3.3760000e+00   6.7954983e-01   2.0442973e-02   4.0108980e-02   6.5031332e-01   2.9793240e-02   7.8547865e-01   7.7770536e-01   4.7323974e-01   5.7630122e-01   6.3131933e-01   5.0724929e-01   7.5671474e-01
   3.4010000e+00   6.7948442e-01   2.0704645e-02   3.9891871e-02   6.5110248e-01   2.8913487e-02   7.8325733e-01   7.7658798e-01   4.7217011e-01   5.7261113e-01   6.3054979e-01   5.0353320e-01   7.4779378e-01
   3.4260000e+00   6.7958599e-01   2.0932608e-02   3.9740650e-02   6.5146465e-01   2.8299274e-02   7.8315510e-01   7.7566126e-01   4.7113459e-01   5.6903629e-01   6.2966569e-01   4.9979910e-01   7.3904978e-01
   3.4510000e+00   6.7952349e-01   2.1338534e-02   3.9188546e-02   6.5281631e-01   2.7242817e-02   7.7900542e-01   7.7491486e-01   4.7015192e-01   5.6561908e-01   6.2869295e-01   4.9610443e-01   7.3059633e-01
   3.4760000e+00   6.7965067e-01   2.1593180e-02   3.8949462e-02   6.5325115e-01   2.6617069e-02   7.7870097e-01   7.7433068e-01   4.6923303e-01   5.6237268e-01   6.2765421e-01   4.9248042e-01   7.2248510e-01
   3.5010000e+00   6.7979369e-01   2.1756679e-02   3.8905171e-02   6.5338973e-01   2.6151074e-02   7.7952913e-01   7.7388732e-01   4.6838355e-01   5.5929422e-01   6.2656859e-01   4.8894108e-01   7.1473321e-01
   3.5260000e+00   6.7986020e-01   2.2196312e-02   3.8239329e-02   6.5453554e-01   2.5237748e-02   7.7654166e-01   7.7356250e-01   4.6760567e-01   5.5637245e-01   6.2545208e-01   4.8548940e-01   7.0733939e-01
   3.5510000e+00   6.8074831e-01   2.3383622e-02   3.7854965e-02   6.5617114e-01   2.4454679e-02   7.7473038e-01   7.6727124e-01   4.6360735e-01   5.4927482e-01   6.2214351e-01   4.8043981e-01   6.9843988e-01
   3.5760000e+00   6.8020270e-01   2.3026891e-02   3.6862753e-02   6.5556518e-01   2.3165014e-02   7.7829245e-01   7.6038363e-01   4.5922055e-01   5.4183482e-01   6.1835752e-01   4.7532590e-01   6.8983363e-01
   3.6010000e+00   6.8048414e-01   2.3474169e-02   3.6213849e-02   6.5603387e-01   2.2187266e-02   7.7961462e-01   7.5391790e-01   4.5498123e-01   5.3472648e-01   6.1444897e-01   4.7040100e-01   6.8177812e-01
   3.6260000e+00   6.8120181e-01   2.4372765e-02   3.5913882e-02   6.5713908e-01   2.1511711e-02   7.7945328e-01   7.4798463e-01   4.5094309e-01   5.2798803e-01   6.1047449e-01   4.6567169e-01   6.7425861e-01
   3.6510000e+00   6.8082973e-01   2.4109088e-02   3.5044065e-02   6.5674689e-01   2.0429971e-02   7.8220898e-01   7.4263438e-01   4.4713139e-01   5.2162569e-01   6.0647751e-01   4.6113403e-01   6.6725347e-01
   3.6760000e+00   6.8082103e-01   2.4093047e-02   3.4072050e-02   6.5654777e-01   1.9566750e-02   7.8339870e-01   7.3754087e-01   4.4442491e-01   5.1891066e-01   6.0445289e-01   4.5941914e-01   6.6561673e-01
   3.7010000e+00   6.8041074e-01   2.3739444e-02   3.2484509e-02   6.5611546e-01   1.8348642e-02   7.8410458e-01   7.3265365e-01   4.4195116e-01   5.1683578e-01   6.0273859e-01   4.5817263e-01   6.6492798e-01
   3.7260000e+00   6.7952592e-01   2.2890166e-02   3.0144061e-02   6.5523150e-01   1.6655890e-02   7.8486892e-01   7.2797078e-01   4.3956441e-01   5.1484896e-01   6.0104132e-01   4.5698450e-01   6.6439809e-01
   3.7510000e+00   6.8024828e-01   2.3641110e-02   2.9899360e-02   6.5585453e-01   1.6305147e-02   7.8502448e-01   7.2348637e-01   4.3725340e-01   5.1290620e-01   5.9934057e-01   4.5583220e-01   6.6397194e-01
   3.7760000e+00   6.8025799e-01   2.3638730e-02   2.8659762e-02   6.5578247e-01   1.5343124e-02   7.8539609e-01   7.1920308e-01   4.3501108e-01   5.1098975e-01   5.9762162e-01   4.5470431e-01   6.6362017e-01
   3.8010000e+00   6.8059296e-01   2.4015244e-02   2.7886420e-02   6.5609685e-01   1.4662281e-02   7.8567716e-01   7.1512543e-01   4.3283228e-01   5.0909445e-01   5.9587389e-01   4.5359461e-01   6.6332445e-01
   3.8260000e+00   6.8162439e-01   2.5342323e-02   2.8470800e-02   6.5741634e-01   1.4789686e-02   7.8570551e-01   7.1125691e-01   4.3071253e-01   5.0722112e-01   5.9408989e-01   4.5249959e-01   6.6307156e-01
   3.8510000e+00   6.8137567e-01   2.4912993e-02   2.6698173e-02   6.5692966e-01   1.3554938e-02   7.8615984e-01   7.0759884e-01   4.2864760e-01   5.0537317e-01   5.9226449e-01   4.5141731e-01   6.6285082e-01
   3.8760000e+00   6.8146371e-01   2.4963441e-02   2.5592852e-02   6.5696516e-01   1.2708216e-02   7.8650647e-01   7.0415018e-01   4.2663324e-01   5.0355487e-01   5.9039429e-01   4.5034676e-01   6.6265279e-01
   3.9010000e+00   6.8180729e-01   2.5521931e-02   2.5208463e-02   6.5761482e-01   1.2254060e-02   7.8674722e-01   7.0090772e-01   4.2466515e-01   5.0177041e-01   5.8847724e-01   4.4928757e-01   6.6246871e-01
   3.9260000e+00   6.8145617e-01   2.4389500e-02   2.2310959e-02   6.5619697e-01   1.0452212e-02   7.8741978e-01   6.9786642e-01   4.2273895e-01   5.0002345e-01   5.8651233e-01   4.4823973e-01   6.6229011e-01
   3.9510000e+00   6.8147329e-01   2.4158944e-02   2.0753326e-02   6.5591606e-01   9.3663263e-03   7.8789232e-01   6.9501970e-01   4.2085023e-01   4.9831688e-01   5.8449932e-01   4.4720349e-01   6.6210868e-01
   3.9760000e+00   6.8108472e-01   2.3723733e-02   1.9897286e-02   6.5474797e-01   6.9551741e-03   7.8663537e-01   6.9377222e-01   4.1853033e-01   4.9747821e-01   5.8055220e-01   4.4518962e-01   6.6163771e-01
   4.0010000e+00   6.8056231e-01   2.3271701e-02   1.9742835e-02   6.5433203e-01   4.6217821e-03   7.8492842e-01   6.9366331e-01   4.1580479e-01   4.9728756e-01   5.7496467e-01   4.4233267e-01   6.6082480e-01
   4.0260000e+00   6.7993182e-01   2.2494075e-02   1.9332899e-02   6.5198263e-01   8.8030805e-04   7.8212545e-01   6.9349884e-01   4.1303465e-01   4.9707577e-01   5.6927756e-01   4.3945000e-01   6.5991429e-01
   4.0510000e+00   6.7953243e-01   2.1911579e-02   1.9215480e-02   6.5121782e-01  -1.6223272e-03   7.8028453e-01   6.9325269e-01   4.1023952e-01   4.9684225e-01   5.6357161e-01   4.3659305e-01   6.5895340e-01
   4.0760000e+00   6.7950439e-01   2.1492366e-02   1.9601935e-02   6.5463714e-01  -1.1543551e-03   7.8068701e-01   6.9291224e-01   4.0743683e-01   4.9658981e-01   5.5790522e-01   4.3379471e-01   6.5797131e-01
   4.1010000e+00   6.7916896e-01   2.1085641e-02   1.9477763e-02   6.5270412e-01  -4.4329013e-03   7.7843852e-01   6.9247181e-01   4.0464080e-01   4.9632187e-01   5.5231996e-01   4.3107443e-01   6.5698458e-01
   4.1260000e+00   6.7912121e-01   2.0611614e-02   1.9641259e-02   6.5398236e-01  -5.3692596e-03   7.7791642e-01   6.9192936e-01   4.0186214e-01   4.9604175e-01   5.4684505e-01   4.2844219e-01   6.5600174e-01
   4.1510000e+00   6.7926992e-01   1.9853803e-02   1.9861889e-02   6.5670619e-01  -5.1945051e-03   7.7816126e-01   6.9128479e-01   3.9910825e-01   4.9575254e-01   5.4150080e-01   4.2590126e-01   6.5502657e-01
   4.1760000e+00   6.7936889e-01   1.9769848e-02   2.0115676e-02   6.5645321e-01  -6.7535067e-03   7.7687889e-01   6.8996941e-01   3.9659507e-01   4.9516518e-01   5.3709854e-01   4.2378288e-01   6.5392973e-01
   4.2010000e+00   6.7972303e-01   1.9187243e-02   2.0626881e-02   6.5678368e-01  -6.8316115e-03   7.7637928e-01   6.8611282e-01   3.9495378e-01   4.9332610e-01   5.3609228e-01   4.2309837e-01   6.5232173e-01
   4.2260000e+00   6.8027614e-01   1.7347585e-02   2.0697913e-02   6.5844739e-01  -5.8400599e-03   7.7748800e-01   6.8196763e-01   3.9332463e-01   4.9139729e-01   5.3527945e-01   4.2250577e-01   6.5074918e-01
   4.2510000e+00   6.8060224e-01   1.7523725e-02   2.1442150e-02   6.5795224e-01  -6.4177776e-03   7.7620972e-01   6.7762517e-01   3.9169964e-01   4.8943004e-01   5.3461039e-01   4.2198288e-01   6.4923447e-01
   4.2760000e+00   6.8128154e-01   1.6432335e-02   2.1729704e-02   6.5864644e-01  -6.0299319e-03   7.7636811e-01   6.7315430e-01   3.9007576e-01   4.8746204e-01   5.3405146e-01   4.2151335e-01   6.4779082e-01
   4.3010000e+00   6.8201947e-01   1.5692553e-02   2.2108202e-02   6.5897113e-01  -5.8905057e-03   7.7616702e-01   6.6860552e-01   3.8845257e-01   4.8552016e-01   5.3357936e-01   4.2108480e-01   6.4642523e-01
   4.3260000e+00   6.8236510e-01   1.5885904e-02   2.2880983e-02   6.5863824e-01  -6.3552996e-03   7.7518237e-01   6.6401502e-01   3.8683101e-01   4.8362301e-01   5.3317750e-01   4.2068757e-01   6.4514057e-01
   4.3510000e+00   6.8213776e-01   1.7150595e-02   2.4142298e-02   6.5762939e-01  -7.5039991e-03   7.7336308e-01   6.5940820e-01   3.8521275e-01   4.8178301e-01   5.3283374e-01   4.2031404e-01   6.4393703e-01
   4.3760000e+00   6.8299224e-01   1.6774137e-02   2.4612706e-02   6.5767398e-01  -7.5740945e-03   7.7296417e-01   6.5480254e-01   3.8359981e-01   4.8000804e-01   5.3253884e-01   4.1995805e-01   6.4281304e-01
   4.4010000e+00   6.8441582e-01   1.5806638e-02   2.4746088e-02   6.5802467e-01  -7.2569027e-03   7.7302900e-01   6.5020970e-01   3.8199436e-01   4.7830260e-01   5.3228554e-01   4.1961461e-01   6.4176590e-01
   4.4260000e+00   6.8663036e-01   1.4692872e-02   2.3951952e-02   6.5851732e-01  -5.6763323e-03   7.7357964e-01   6.4645869e-01   3.8093231e-01   4.7442335e-01   5.3216497e-01   4.1789269e-01   6.3526445e-01
   4.4510000e+00   6.8697475e-01   1.5144488e-02   2.4516678e-02   6.5837807e-01  -6.3986498e-03   7.6939499e-01   6.4279633e-01   3.7999690e-01   4.7012563e-01   5.3206622e-01   4.1579928e-01   6.2765881e-01
   4.4760000e+00   6.8794167e-01   1.5214649e-02   2.4589640e-02   6.5845386e-01  -6.4772578e-03   7.6645565e-01   6.3911066e-01   3.7911022e-01   4.6585603e-01   5.3196786e-01   4.1360147e-01   6.2004409e-01
   4.5010000e+00   6.8801109e-01   1.5768751e-02   2.5433718e-02   6.5836936e-01  -7.4264670e-03   7.6190293e-01   6.3539802e-01   3.7826645e-01   4.6170071e-01   5.3186489e-01   4.1136010e-01   6.1264179e-01
   4.5260000e+00   6.8994402e-01   1.5430024e-02   2.4641400e-02   6.5870656e-01  -6.7380664e-03   7.6084827e-01   6.3165232e-01   3.7746131e-01   4.5770026e-01   5.3175334e-01   4.0911266e-01   6.0556641e-01
   4.5510000e+00   6.8966432e-01   1.6089671e-02   2.5793170e-02   6.5866423e-01  -7.9224110e-03   7.5629762e-01   6.2786740e-01   3.7669156e-01   4.5386948e-01   5.3162972e-01   4.0688197e-01   5.9886934e-01
   4.5760000e+00   6.8976633e-01   1.6571863e-02   2.6586724e-02   6.5873047e-01  -8.7862392e-03   7.5266988e-01   6.2403792e-01   3.7595463e-01   4.5020931e-01   5.3149087e-01   4.0468204e-01   5.9256642e-01
   4.6010000e+00   6.9134820e-01   1.6516374e-02   2.6083029e-02   6.5907026e-01  -8.6185196e-03   7.5126887e-01   6.2015953e-01   3.7524839e-01   4.4671352e-01   5.3133386e-01   4.0252169e-01   5.8665425e-01
   4.6260000e+00   6.9212395e-01   1.6744619e-02   2.6351280e-02   6.5932140e-01  -9.0205900e-03   7.4878122e-01   6.1622880e-01   3.7457095e-01   4.4337241e-01   5.3115599e-01   4.0040674e-01   5.8111947e-01
   4.6510000e+00   6.9368580e-01   1.6744003e-02   2.5689018e-02   6.5962655e-01  -8.7814735e-03   7.4801955e-01   6.1269483e-01   3.7398494e-01   4.4039579e-01   5.3096112e-01   3.9833484e-01   5.7606684e-01
   4.6760000e+00   6.9458500e-01   1.6982457e-02   2.4127966e-02   6.5951813e-01  -8.0048353e-03   7.4939936e-01   6.1249317e-01   3.7388142e-01   4.3913745e-01   5.3078495e-01   3.9626362e-01   5.7218940e-01
   4.7010000e+00   6.9457211e-01   1.7239377e-02   2.3511181e-02   6.5990269e-01  -8.2288926e-03   7.4807069e-01   6.1234499e-01   3.7377146e-01   4.3792072e-01   5.3057761e-01   3.9422906e-01   5.6847763e-01
   4.7260000e+00   6.9484978e-01   1.7519418e-02   2.2501900e-02   6.6009689e-01  -8.0905067e-03   7.4790841e-01   6.1222937e-01   3.7365404e-01   4.3672316e-01   5.3033772e-01   3.9222718e-01   5.6488569e-01
   4.7510000e+00   6.9499871e-01   1.7806136e-02   2.1609705e-02   6.6039947e-01  -8.1183764e-03   7.4733960e-01   6.1213399e-01   3.7353025e-01   4.3553240e-01   5.3006359e-01   3.9025876e-01   5.6138808e-01
   4.7760000e+00   6.9506441e-01   1.8052774e-02   2.0908844e-02   6.6079277e-01  -8.2739650e-03   7.4641015e-01   6.1205006e-01   3.7340198e-01   4.3434112e-01   5.2975333e-01   3.8832640e-01   5.5797040e-01
   4.8010000e+00   6.9508186e-01   1.8297828e-02   2.0287601e-02   6.6130339e-01  -8.5296011e-03   7.4507771e-01   6.1196986e-01   3.7327122e-01   4.3314458e-01   5.2940496e-01   3.8643303e-01   5.5462436e-01
   4.8260000e+00   6.9451985e-01   1.8193231e-02   2.1732468e-02   6.6377707e-01  -8.7119740e-03   7.4007617e-01   6.1166878e-01   3.7256973e-01   4.3188153e-01   5.2742334e-01   3.8415136e-01   5.5181696e-01
   4.8510000e+00   6.9539475e-01   1.9278232e-02   2.0664199e-02   6.6399922e-01  -8.6805204e-03   7.3999443e-01   6.1111532e-01   3.7134260e-01   4.3058291e-01   5.2392588e-01   3.8156499e-01   5.4957402e-01
   4.8760000e+00   6.9602106e-01   1.9941938e-02   2.0385746e-02   6.6527776e-01  -8.3686234e-03   7.3887697e-01   6.1045751e-01   3.7004031e-01   4.2929655e-01   5.2018577e-01   3.7901676e-01   5.4752918e-01
   4.9010000e+00   6.9715681e-01   2.1298195e-02   1.8853720e-02   6.6485212e-01  -8.6560697e-03   7.3967775e-01   6.0969458e-01   3.6868674e-01   4.2802216e-01   5.1628611e-01   3.7651354e-01   5.4565665e-01
   4.9260000e+00   6.9781947e-01   2.1821205e-02   1.8813127e-02   6.6640070e-01  -8.2106033e-03   7.3840675e-01   6.0882630e-01   3.6730077e-01   4.2676150e-01   5.1229295e-01   3.7405887e-01   5.4393840e-01
   4.9510000e+00   6.9867997e-01   2.2582625e-02   1.8292014e-02   6.6731795e-01  -8.0520692e-03   7.3794130e-01   6.0785261e-01   3.6589701e-01   4.2551726e-01   5.0825755e-01   3.7165318e-01   5.4236091e-01
   4.9760000e+00   6.9968751e-01   2.3531571e-02   1.7503647e-02   6.6786574e-01  -7.9819428e-03   7.3781792e-01   6.0677339e-01   3.6448668e-01   4.2429240e-01   5.0421903e-01   3.6929454e-01   5.4091318e-01
   5.0010000e+00   7.0034440e-01   2.3608332e-02   1.8126924e-02   6.7005100e-01  -7.0402630e-03   7.3594978e-01   6.0558827e-01   3.6307833e-01   4.2308977e-01   5.0020692e-01   3.6697938e-01   5.3958562e-01
   5.0260000e+00   7.0115299e-01   2.3840796e-02   1.8486678e-02   6.7190142e-01  -6.2207038e-03   7.3447499e-01   6.0429654e-01   3.6167842e-01   4.2191199e-01   4.9624333e-01   3.6470320e-01   5.3836935e-01
   5.0510000e+00   7.0210859e-01   2.4196899e-02   1.8653830e-02   6.7347494e-01  -5.4546906e-03   7.3328714e-01   6.0289705e-01   3.6029188e-01   4.2076125e-01   4.9234470e-01   3.6246107e-01   5.3725575e-01
   5.0760000e+00   7.0300724e-01   2.4169339e-02   1.9418218e-02   6.7570105e-01  -4.2740951e-03   7.3143873e-01   6.0138812e-01   3.5892240e-01   4.1963933e-01   4.8852313e-01   3.6024799e-01   5.3623625e-01
   5.1010000e+00   7.0413267e-01   2.4964842e-02   1.8825366e-02   6.7644678e-01  -4.0916896e-03   7.3127101e-01   5.9976753e-01   3.5757272e-01   4.1854755e-01   4.8478748e-01   3.5805915e-01   5.3530218e-01
   5.1260000e+00   7.0517053e-01   2.4699359e-02   1.9972403e-02   6.7907709e-01  -2.5826973e-03   7.2908214e-01   5.9803244e-01   3.5624483e-01   4.1748670e-01   4.8114410e-01   3.5589012e-01   5.3444465e-01
   5.1510000e+00   7.0633927e-01   2.4797749e-02   2.0183922e-02   6.7963440e-01  -2.7181944e-03   7.2668719e-01   5.9703584e-01   3.5569461e-01   4.1627334e-01   4.7964873e-01   3.5451894e-01   5.3253774e-01
   5.1760000e+00   7.0703847e-01   2.4627303e-02   2.0429987e-02   6.7999626e-01  -2.4305892e-03   7.2568578e-01   5.9658377e-01   3.5559760e-01   4.1608337e-01   4.7944335e-01   3.5417981e-01   5.3204212e-01
   5.2010000e+00   7.0749271e-01   2.4568442e-02   2.0428018e-02   6.8012623e-01  -2.2281639e-03   7.2544996e-01   5.9619130e-01   3.5552489e-01   4.1606202e-01   4.7937019e-01   3.5399066e-01   5.3180805e-01
   5.2260000e+00   7.0814750e-01   2.4379608e-02   2.0521225e-02   6.8026482e-01  -1.9067381e-03   7.2502839e-01   5.9581389e-01   3.5544525e-01   4.1604818e-01   4.7932940e-01   3.5383234e-01   5.3157456e-01
   5.2510000e+00   7.0869100e-01   2.4200390e-02   2.0596649e-02   6.8035053e-01  -1.6370120e-03   7.2469366e-01   5.9544759e-01   3.5535744e-01   4.1603695e-01   4.7930669e-01   3.5369505e-01   5.3133856e-01
   5.2760000e+00   7.0867755e-01   2.4212170e-02   2.0552263e-02   6.8035130e-01  -1.6259030e-03   7.2477252e-01   5.9508970e-01   3.5526200e-01   4.1602643e-01   4.7929403e-01   3.5357263e-01   5.3110002e-01
   5.3010000e+00   7.0891885e-01   2.4103444e-02   2.0579046e-02   6.8037296e-01  -1.4887112e-03   7.2464562e-01   5.9473833e-01   3.5516008e-01   4.1601589e-01   4.7928695e-01   3.5346099e-01   5.3085964e-01
   5.3260000e+00   7.0881426e-01   2.4114070e-02   2.0540572e-02   6.8035828e-01  -1.5049797e-03   7.2476165e-01   5.9439216e-01   3.5505295e-01   4.1600509e-01   4.7928294e-01   3.5335728e-01   5.3061812e-01
   5.3510000e+00   7.0788895e-01   2.4129498e-02   2.0861404e-02   6.8029106e-01  -1.5791749e-03   7.2468514e-01   5.9268831e-01   3.5468237e-01   4.1553784e-01   4.7897749e-01   3.5304839e-01   5.3037027e-01
   5.3760000e+00   7.0708584e-01   2.3977380e-02   2.0837601e-02   6.8051749e-01  -1.4723737e-03   7.2457831e-01   5.9014179e-01   3.5415023e-01   4.1476534e-01   4.7846940e-01   3.5261585e-01   5.3013466e-01
   5.4010000e+00   7.0673632e-01   2.3699389e-02   2.0493434e-02   6.8094692e-01  -1.1662866e-03   7.2444804e-01   5.8743138e-01   3.5358642e-01   4.1390605e-01   4.7789659e-01   3.5215935e-01   5.2991601e-01
   5.4260000e+00   7.0504476e-01   2.3856558e-02   2.1016608e-02   6.8082576e-01  -1.4410785e-03   7.2449692e-01   5.8462898e-01   3.5300406e-01   4.1298018e-01   4.7726623e-01   3.5168473e-01   5.2971250e-01
   5.4510000e+00   7.0817671e-01   2.2640546e-02   1.8104180e-02   6.8279365e-01   4.9213156e-04   7.2419936e-01   5.8179075e-01   3.5241281e-01   4.1200422e-01   4.7658461e-01   3.5119689e-01   5.2952169e-01
   5.4760000e+00   7.0766493e-01   2.2488446e-02   1.7834822e-02   6.8316165e-01   7.2386690e-04   7.2418076e-01   5.7895894e-01   3.5181937e-01   4.1099123e-01   4.7585714e-01   3.5069987e-01   5.2934078e-01
   5.5010000e+00   7.0674820e-01   2.2461483e-02   1.7919524e-02   6.8332790e-01   7.2757139e-04   7.2418615e-01   5.7616437e-01   3.5122808e-01   4.0995148e-01   4.7508840e-01   3.5019698e-01   5.2916672e-01
   5.5260000e+00   7.0663187e-01   2.2277832e-02   1.7335484e-02   6.8385693e-01   1.1450772e-03   7.2422997e-01   5.7342891e-01   3.5064150e-01   4.0889302e-01   4.7428223e-01   3.4969089e-01   5.2899638e-01
   5.5510000e+00   7.0611236e-01   2.2218669e-02   1.7116150e-02   6.8418181e-01   1.3291832e-03   7.2429566e-01   5.7076758e-01   3.5006086e-01   4.0782218e-01   4.7344187e-01   3.4918377e-01   5.2882665e-01
   5.5760000e+00   7.0578714e-01   2.2146542e-02   1.6745439e-02   6.8458857e-01   1.6034365e-03   7.2439637e-01   5.6819031e-01   3.4948649e-01   4.0674403e-01   4.7257006e-01   3.4867735e-01   5.2865448e-01
   5.6010000e+00   7.0356782e-01   2.2404907e-02   1.8320681e-02   6.8395260e-01   6.6938577e-04   7.2425629e-01   5.6570330e-01   3.4891809e-01   4.0566265e-01   4.7166916e-01   3.4817302e-01   5.2847695e-01
   5.6260000e+00   7.0411859e-01   2.2242123e-02   1.7071771e-02   6.8482629e-01   1.4829458e-03   7.2453297e-01   5.6331002e-01   3.4835494e-01   4.0458144e-01   4.7074117e-01   3.4767185e-01   5.2829131e-01
   5.6510000e+00   7.0317176e-01   2.2290592e-02   1.7504738e-02   6.8480272e-01   1.2518594e-03   7.2452108e-01   5.6101200e-01   3.4779609e-01   4.0350322e-01   4.6978787e-01   3.4717464e-01   5.2809503e-01
   5.6760000e+00   7.0267118e-01   2.2321204e-02   1.7417680e-02   6.8504510e-01   1.3415118e-03   7.2464866e-01   5.5880940e-01   3.4724042e-01   4.0243042e-01   4.6881081e-01   3.4668196e-01   5.2788578e-01
   5.7010000e+00   7.0245076e-01   2.2308731e-02   1.7466743e-02   6.8500292e-01   1.3383814e-03   7.2476090e-01   5.5856243e-01   3.4720183e-01   4.0225273e-01   4.6869049e-01   3.4660739e-01   5.2781256e-01
   5.7260000e+00   7.0230864e-01   2.2318316e-02   1.7492066e-02   6.8493414e-01   1.3389683e-03   7.2484470e-01   5.5844693e-01   3.4718783e-01   4.0214160e-01   4.6862825e-01   3.4656495e-01   5.2775016e-01
   5.7510000e+00   7.0277468e-01   2.2545034e-02   1.6891086e-02   6.8502014e-01   1.6647540e-03   7.2479732e-01   5.5836230e-01   3.4717331e-01   4.0204964e-01   4.6857937e-01   3.4653210e-01   5.2769045e-01
   5.7760000e+00   7.0280683e-01   2.2593495e-02   1.6779831e-02   6.8497571e-01   1.7331611e-03   7.2485209e-01   5.5829579e-01   3.4715675e-01   4.0197019e-01   4.6853850e-01   3.4650544e-01   5.2763232e-01
   5.8010000e+00   7.0258923e-01   2.2501434e-02   1.6952111e-02   6.8488631e-01   1.6632708e-03   7.2499105e-01   5.5824013e-01   3.4713776e-01   4.0189914e-01   4.6850250e-01   3.4648288e-01   5.2757519e-01
   5.8260000e+00   7.0232783e-01   2.2372578e-02   1.7182076e-02   6.8479203e-01   1.5671245e-03   7.2515088e-01   5.5819114e-01   3.4711645e-01   4.0183385e-01   4.6846949e-01   3.4646307e-01   5.2751875e-01
   5.8510000e+00   7.0200507e-01   2.2187181e-02   1.7485741e-02   6.8470937e-01   1.4413945e-03   7.2533774e-01   5.5814634e-01   3.4709314e-01   4.0177260e-01   4.6843837e-01   3.4644515e-01   5.2746279e-01
   5.8760000e+00   7.0212677e-01   2.2264330e-02   1.7324850e-02   6.8465551e-01   1.5272424e-03   7.2536372e-01   5.5810428e-01   3.4706819e-01   4.0171424e-01   4.6840845e-01   3.4642856e-01   5.2740723e-01
   5.9010000e+00   7.0224117e-01   2.2334881e-02   1.7176503e-02   6.8459878e-01   1.6067204e-03   7.2539256e-01   5.5806405e-01   3.4704197e-01   4.0165797e-01   4.6837933e-01   3.4641292e-01   5.2735197e-01
   5.9260000e+00   7.0227557e-01   2.2351623e-02   1.6730265e-02   6.8431085e-01   1.5712097e-03   7.2663810e-01   5.5774572e-01   3.4674563e-01   4.0093106e-01   4.6791552e-01   3.4596363e-01   5.2623742e-01
   5.9510000e+00   7.0201473e-01   2.2097328e-02   1.7255300e-02   6.8413478e-01   1.6783954e-03   7.2618523e-01   5.5736230e-01   3.4637576e-01   4.0000900e-01   4.6732803e-01   3.4538128e-01   5.2479363e-01
   5.9760000e+00   7.0180467e-01   2.1942148e-02   1.7231660e-02   6.8390199e-01   1.5857260e-03   7.2709018e-01   5.5695973e-01   3.4597852e-01   3.9902137e-01   4.6669054e-01   3.4475011e-01   5.2323583e-01
   6.0010000e+00   7.0157709e-01   2.1827129e-02   1.6790527e-02   6.8359282e-01   1.2984634e-03   7.2921417e-01   5.5654534e-01   3.4556322e-01   3.9799965e-01   4.6601834e-01   3.4409131e-01   5.2162094e-01
   6.0260000e+00   7.0132418e-01   2.1551313e-02   1.7667754e-02   6.8356744e-01   1.5227596e-03   7.2770879e-01   5.5612437e-01   3.4513669e-01   3.9696380e-01   4.6532311e-01   3.4341865e-01   5.1998386e-01
   6.0510000e+00   7.0103168e-01   2.1341928e-02   1.7798569e-02   6.8339680e-01   1.3927661e-03   7.2839886e-01   5.5570053e-01   3.4470389e-01   3.9592601e-01   4.6461357e-01   3.4274088e-01   5.1834511e-01
   6.0760000e+00   7.0091079e-01   2.1086164e-02   1.9194457e-02   6.8354056e-01   1.9478027e-03   7.2502393e-01   5.5527646e-01   3.4426834e-01   3.9489362e-01   4.6389619e-01   3.4206354e-01   5.1671631e-01
   6.1010000e+00   7.0069919e-01   2.0878124e-02   1.9753922e-02   6.8350470e-01   2.0606728e-03   7.2424592e-01   5.5485405e-01   3.4383257e-01   3.9387087e-01   4.6317569e-01   3.4139009e-01   5.1510381e-01
   6.1260000e+00   7.0039559e-01   2.0670760e-02   1.9905684e-02   6.8338966e-01   1.9017274e-03   7.2485962e-01   5.5443460e-01   3.4339837e-01   3.9286018e-01   4.6245549e-01   3.4072272e-01   5.1351085e-01
   6.1510000e+00   7.0010305e-01   2.0469415e-02   2.0097636e-02   6.8330607e-01   1.7596111e-03   7.2531090e-01   5.5401907e-01   3.4296701e-01   3.9186285e-01   4.6173808e-01   3.4006277e-01   5.1193891e-01
   6.1760000e+00   6.9978138e-01   2.0273530e-02   2.0161796e-02   6.8322128e-01   1.5191860e-03   7.2618034e-01   5.5360810e-01   3.4253939e-01   3.9087954e-01   4.6102522e-01   3.3941107e-01   5.1038854e-01
   6.2010000e+00   6.9927311e-01   2.0026064e-02   1.9764846e-02   6.8300458e-01   9.0396767e-04   7.2889212e-01   5.5320218e-01   3.4211613e-01   3.8991049e-01   4.6031819e-01   3.3876811e-01   5.0885972e-01
   6.2260000e+00   6.9898377e-01   1.9847864e-02   1.9863725e-02   6.8295157e-01   6.9821554e-04   7.2955158e-01   5.5280163e-01   3.4169768e-01   3.8895575e-01   4.5961788e-01   3.3813416e-01   5.0735220e-01
   6.2510000e+00   6.9860183e-01   1.9637555e-02   1.9766039e-02   6.8282890e-01   3.2554406e-04   7.3104525e-01   5.5240667e-01   3.4128435e-01   3.8801522e-01   4.5892491e-01   3.3750932e-01   5.0586560e-01
   6.2760000e+00   6.9836072e-01   1.9481832e-02   1.9919488e-02   6.8280618e-01   1.8304927e-04   7.3139933e-01   5.5201745e-01   3.4087634e-01   3.8708874e-01   4.5823970e-01   3.3689364e-01   5.0439950e-01
   6.3010000e+00   6.9828722e-01   1.9434664e-02   1.9974066e-02   6.8280743e-01   1.5678454e-04   7.3151412e-01   5.5195433e-01   3.4080981e-01   3.8694653e-01   4.5812736e-01   3.3679761e-01   5.0417813e-01
   6.3260000e+00   6.9824000e-01   1.9403824e-02   1.9978925e-02   6.8279746e-01   1.1848040e-04   7.3158590e-01   5.5194355e-01   3.4079816e-01   3.8693124e-01   4.5810709e-01   3.3678538e-01   5.0415866e-01
   6.3510000e+00   6.9819043e-01   1.9372152e-02   1.9947834e-02   6.8277227e-01   4.8524736e-05   7.3169112e-01   5.5193768e-01   3.4079173e-01   3.8692501e-01   4.5809571e-01   3.3677955e-01   5.0415215e-01
   6.3760000e+00   6.9817226e-01   1.9359640e-02   1.9958649e-02   6.8277610e-01   4.7177520e-05   7.3169894e-01   5.5193451e-01   3.4078818e-01   3.8692237e-01   4.5808932e-01   3.3677661e-01   5.0415003e-01
   6.4010000e+00   6.9816047e-01   1.9351073e-02   1.9967735e-02   6.8278038e-01   4.9305203e-05   7.3169538e-01   5.5193281e-01   3.4078622e-01   3.8692122e-01   4.5808572e-01   3.3677505e-01   5.0414936e-01
   6.4260000e+00   6.9815162e-01   1.9344562e-02   1.9972663e-02   6.8278339e-01   5.0140182e-05   7.3169468e-01   5.5193190e-01   3.4078513e-01   3.8692070e-01   4.5808370e-01   3.3677421e-01   5.0414917e-01
   6.4510000e+00   6.9814288e-01   1.9338031e-02   1.9971059e-02   6.8278206e-01   4.2684887e-05   7.3169645e-01   5.5193142e-01   3.4078454e-01   3.8692046e-01   4.5808257e-01   3.3677374e-01   5.0414912e-01
   6.4760000e+00   6.9813683e-01   1.9333301e-02   1.9969853e-02   6.8278139e-01   3.7778787e-05   7.3169714e-01   5.5193118e-01   3.4078421e-01   3.8692035e-01   4.5808193e-01   3.3677348e-01   5.0414911e-01
   6.5010000e+00   6.9813301e-01   1.9330089e-02   1.9969658e-02   6.8278162e-01   3.5683295e-05   7.3169676e-01   5.5193106e-01   3.4078403e-01   3.8692030e-01   4.5808157e-01   3.3677333e-01   5.0414911e-01
   6.5260000e+00   6.9813135e-01   1.9328380e-02   1.9970650e-02   6.8278361e-01   3.7772541e-05   7.3169754e-01   5.5193101e-01   3.4078393e-01   3.8692027e-01   4.5808137e-01   3.3677324e-01   5.0414911e-01
   6.5510000e+00   6.9812975e-01   1.9326655e-02   1.9970248e-02   6.8278399e-01   3.6985720e-05   7.3169751e-01   5.5193098e-01   3.4078388e-01   3.8692026e-01   4.5808125e-01   3.3677319e-01   5.0414910e-01
   6.5760000e+00   6.9812755e-01   1.9324479e-02   1.9968694e-02   6.8278169e-01   3.1299929e-05   7.3169421e-01   5.5193097e-01   3.4078385e-01   3.8692026e-01   4.5808119e-01   3.3677316e-01   5.0414910e-01
   6.6010000e+00   6.9812662e-01   1.9323172e-02   1.9967704e-02   6.8278108e-01   2.9081240e-05   7.3169316e-01   5.5193097e-01   3.4078384e-01   3.8692025e-01   4.5808115e-01   3.3677315e-01   5.0414909e-01
   6.6260000e+00   6.9812584e-01   1.9321983e-02   1.9967007e-02   6.8277981e-01   2.5978608e-05   7.3169055e-01   5.5193097e-01   3.4078383e-01   3.8692025e-01   4.5808113e-01   3.3677313e-01   5.0414908e-01
   6.6510000e+00   6.9812580e-01   1.9321304e-02   1.9966643e-02   6.8277955e-01   2.4965767e-05   7.3168939e-01   5.5193097e-01   3.4078383e-01   3.8692025e-01   4.5808112e-01   3.3677313e-01   5.0414908e-01
   6.6760000e+00   6.9812703e-01   1.9321375e-02   1.9964643e-02   6.8278257e-01   2.9530360e-05   7.3169645e-01   5.5193097e-01   3.4078382e-01   3.8692025e-01   4.5808112e-01   3.3677312e-01   5.0414907e-01
   6.7010000e+00   6.9812730e-01   1.9320962e-02   1.9964996e-02   6.8278194e-01   2.8283951e-05   7.3169381e-01   5.5193097e-01   3.4078382e-01   3.8692024e-01   4.5808111e-01   3.3677312e-01   5.0414906e-01
   6.7260000e+00   6.9812769e-01   1.9320649e-02   1.9965503e-02   6.8278130e-01   2.7125717e-05   7.3169100e-01   5.5193096e-01   3.4078382e-01   3.8692024e-01   4.5808111e-01   3.3677312e-01   5.0414906e-01
   6.7510000e+00   6.9812844e-01   1.9320470e-02   1.9964339e-02   6.8278196e-01   2.7868417e-05   7.3169277e-01   5.5193096e-01   3.4078382e-01   3.8692024e-01   4.5808111e-01   3.3677311e-01   5.0414905e-01
   6.7760000e+00   6.9812909e-01   1.9320319e-02   1.9964470e-02   6.8278179e-01   2.7522605e-05   7.3169137e-01   5.5193096e-01   3.4078382e-01   3.8692023e-01   4.5808111e-01   3.3677311e-01   5.0414905e-01
   6.8010000e+00   6.9812981e-01   1.9320222e-02   1.9964691e-02   6.8278163e-01   2.7264225e-05   7.3168992e-01   5.5193095e-01   3.4078382e-01   3.8692023e-01   4.5808111e-01   3.3677311e-01   5.0414904e-01
   6.8260000e+00   6.9813057e-01   1.9320131e-02   1.9964266e-02   6.8278180e-01   2.7409543e-05   7.3168992e-01   5.5193095e-01   3.4078382e-01   3.8692023e-01   4.5808111e-01   3.3677311e-01   5.0414904e-01
   6.8510000e+00   6.9813135e-01   1.9320056e-02   1.9963801e-02   6.8278198e-01   2.7584341e-05   7.3169001e-01   5.5193094e-01   3.4078382e-01   3.8692022e-01   4.5808110e-01   3.3677311e-01   5.0414903e-01
   6.8760000e+00   6.9813215e-01   1.9319903e-02   1.9961934e-02   6.8278268e-01   2.8287301e-05   7.3169283e-01   5.5193094e-01   3.4078382e-01   3.8692022e-01   4.5808110e-01   3.3677311e-01   5.0414903e-01
   6.9010000e+00   6.9813292e-01   1.9319714e-02   1.9959477e-02   6.8278357e-01   2.9143559e-05   7.3169673e-01   5.5193093e-01   3.4078382e-01   3.8692021e-01   4.5808110e-01   3.3677311e-01   5.0414902e-01
   6.9260000e+00   6.9813370e-01   1.9319759e-02   1.9960372e-02   6.8278324e-01   2.8842062e-05   7.3169426e-01   5.5193093e-01   3.4078381e-01   3.8692021e-01   4.5808110e-01   3.3677311e-01   5.0414902e-01
   6.9510000e+00   6.9813447e-01   1.9319738e-02   1.9960273e-02   6.8278326e-01   2.8859642e-05   7.3169367e-01   5.5193092e-01   3.4078381e-01   3.8692021e-01   4.5808110e-01   3.3677310e-01   5.0414901e-01
   6.9760000e+00   6.9813523e-01   1.9319639e-02   1.9959083e-02   6.8278365e-01   2.9232579e-05   7.3169513e-01   5.5193091e-01   3.4078381e-01   3.8692020e-01   4.5808110e-01   3.3677310e-01   5.0414901e-01
   7.0010000e+00   6.9813602e-01   1.9319801e-02   1.9961289e-02   6.8278291e-01   2.8590327e-05   7.3169033e-01   5.5193091e-01   3.4078381e-01   3.8692020e-01   4.5808110e-01   3.3677310e-01   5.0414900e-01


==> data/J_log.dat <==
   1.0000000e-03   8.9702147e-01   8.4852814e+01
   2.6000000e-02   8.9688658e-01   8.4852596e+01
   5.1000000e-02   8.9671012e-01   8.4852339e+01
   7.6000000e-02   8.9647788e-01   8.4852057e+01
   1.0100000e-01   8.9617764e-01   8.4851756e+01
   1.2600000e-01   8.9581548e-01   8.4851439e+01
   1.5100000e-01   8.9539994e-01   8.4851111e+01
   1.7600000e-01   8.9493761e-01   8.4850775e+01
   2.0100000e-01   8.9443147e-01   8.4850302e+01
   2.2600000e-01   8.9390014e-01   8.4849699e+01
   2.5100000e-01   8.9331558e-01   8.4849066e+01
   2.7600000e-01   8.9267698e-01   8.4848408e+01
   3.0100000e-01   8.9235340e-01   8.4847514e+01
   3.2600000e-01   8.9224270e-01   8.4846577e+01
   3.5100000e-01   8.9220293e-01   8.4845902e+01
   3.7600000e-01   8.9217420e-01   8.4845212e+01
   4.0100000e-01   8.9215352e-01   8.4844509e+01
   4.2600000e-01   8.9213622e-01   8.4843797e+01
   4.5100000e-01   8.9211655e-01   8.4843076e+01
   4.7600000e-01   8.9209692e-01   8.4842348e+01
   5.0100000e-01   8.9207603e-01   8.4841610e+01
   5.2600000e-01   8.9205615e-01   8.4840863e+01
   5.5100000e-01   8.9204178e-01   8.4840381e+01
   5.7600000e-01   8.9203001e-01   8.4839962e+01
   6.0100000e-01   8.9201765e-01   8.4839538e+01
   6.2600000e-01   8.9200503e-01   8.4839109e+01
   6.5100000e-01   8.9199573e-01   8.4838672e+01
   6.7600000e-01   8.9199307e-01   8.4838538e+01
   7.0100000e-01   8.9199340e-01   8.4838449e+01
   7.2600000e-01   8.9199470e-01   8.4838362e+01
   7.5100000e-01   8.9199641e-01   8.4838276e+01
   7.7600000e-01   8.9199807e-01   8.4838190e+01
   8.0100000e-01   8.9199937e-01   8.4838104e+01
   8.2600000e-01   8.9200089e-01   8.4838017e+01
   8.5100000e-01   8.9200235e-01   8.4837931e+01
   8.7600000e-01   8.9200389e-01   8.4837845e+01
   9.0100000e-01   8.9200546e-01   8.4837758e+01
   9.2600000e-01   8.9200701e-01   8.4837672e+01
   9.5100000e-01   8.9200822e-01   8.4837586e+01
   9.7600000e-01   8.9200853e-01   8.4837392e+01
   1.0010000e+00   8.2371183e-01   7.9644149e+01
   1.0260000e+00   1.0146355e+00   6.2835716e+01
   1.0510000e+00   1.0988313e+00   6.0795208e+01
   1.0760000e+00   1.0366438e+00   5.9784964e+01
   1.1010000e+00   9.6385496e-01   5.8956300e+01
   1.1260000e+00   9.5341187e-01   5.8096740e+01
   1.1510000e+00   9.5745424e-01   5.7150150e+01
   1.1760000e+00   9.4095174e-01   5.6126605e+01
   1.2010000e+00   8.8991726e-01   5.5067207e+01
   1.2260000e+00   7.6122118e-01   4.3009431e+01
   1.2510000e+00   7.2044949e-01   3.5675002e+01
   1.2760000e+00   6.9166224e-01   3.3459773e+01
   1.3010000e+00   6.5734911e-01   3.2302294e+01
   1.3260000e+00   6.1880879e-01   3.1444221e+01
   1.3510000e+00   6.0632138e-01   3.0602201e+01
   1.3760000e+00   5.7570449e-01   2.9649678e+01
   1.4010000e+00   5.3897013e-01   2.8544777e+01
   1.4260000e+00   5.0648526e-01   1.6853296e+01
   1.4510000e+00   4.9533387e-01   1.4456963e+01
   1.4760000e+00   4.9173791e-01   1.3352464e+01
   1.5010000e+00   4.8470749e-01   1.2672036e+01
   1.5260000e+00   4.8240118e-01   1.2193481e+01
   1.5510000e+00   4.8147435e-01   1.1829814e+01
   1.5760000e+00   4.8070289e-01   1.1538640e+01
   1.6010000e+00   4.8016445e-01   1.1296326e+01
   1.6260000e+00   4.5182030e-01   1.0867929e+01
   1.6510000e+00   4.2026641e-01   1.0464680e+01
   1.6760000e+00   3.9810169e-01   1.0137142e+01
   1.7010000e+00   3.8036418e-01   9.8712615e+00
   1.7260000e+00   3.6827415e-01   9.6539558e+00
   1.7510000e+00   3.6238073e-01   9.4743963e+00
   1.7760000e+00   3.5620697e-01   9.3239883e+00
   1.8010000e+00   3.5556551e-01   9.1959861e+00
   1.8260000e+00   3.5607763e-01   9.0850775e+00
   1.8510000e+00   3.5470485e-01   8.9870358e+00
   1.8760000e+00   3.5493500e-01   8.8984558e+00
   1.9010000e+00   3.5545985e-01   8.8165611e+00
   1.9260000e+00   3.6520796e-01   8.4710919e+00
   1.9510000e+00   3.8739002e-01   8.1363799e+00
   1.9760000e+00   3.7983435e-01   7.8391401e+00
   2.0010000e+00   3.7854466e-01   7.5768710e+00
   2.0260000e+00   3.7608175e-01   7.3453361e+00
   2.0510000e+00   3.8635488e-01   7.1400559e+00
   2.0760000e+00   3.9463124e-01   6.9569157e+00
   2.1010000e+00   3.8832355e-01   6.7923531e+00
   2.1260000e+00   3.8767422e-01   6.6433660e+00
   2.1510000e+00   3.7922710e-01   6.5074534e+00
   2.1760000e+00   3.8270688e-01   6.4781951e+00
   2.2010000e+00   3.8359365e-01   6.4630829e+00
   2.2260000e+00   3.8321877e-01   6.4477732e+00
   2.2510000e+00   3.7904568e-01   6.4245493e+00
   2.2760000e+00   3.6957265e-01   6.3599826e+00
   2.3010000e+00   3.5795699e-01   6.2968820e+00
   2.3260000e+00   3.4420126e-01   6.2380612e+00
   2.3510000e+00   3.3293573e-01   6.1844276e+00
   2.3760000e+00   3.2476989e-01   6.1359033e+00
   2.4010000e+00   3.1945640e-01   6.0919748e+00
   2.4260000e+00   3.1281460e-01   6.0519791e+00
   2.4510000e+00   3.1182766e-01   6.0152388e+00
   2.4760000e+00   3.0489252e-01   5.9811183e+00
   2.5010000e+00   3.0011501e-01   5.9490422e+00
   2.5260000e+00   2.9737086e-01   5.9184970e+00
   2.5510000e+00   2.9465100e-01   5.8890259e+00
   2.5760000e+00   2.9165118e-01   5.8604880e+00
   2.6010000e+00   2.9088878e-01   5.7905366e+00
   2.6260000e+00   2.8914409e-01   5.6777488e+00
   2.6510000e+00   2.8621690e-01   5.5702035e+00
   2.6760000e+00   2.8504047e-01   5.4713703e+00
   2.7010000e+00   2.8106605e-01   5.3822553e+00
   2.7260000e+00   2.7585423e-01   5.3025971e+00
   2.7510000e+00   2.7211501e-01   5.2315614e+00
   2.7760000e+00   2.6907910e-01   5.1681106e+00
   2.8010000e+00   2.6625643e-01   5.1111854e+00
   2.8260000e+00   2.6507519e-01   5.0597878e+00
   2.8510000e+00   2.6296932e-01   5.0130138e+00
   2.8760000e+00   2.6059683e-01   4.9700613e+00
   2.9010000e+00   2.6000434e-01   4.9355687e+00
   2.9260000e+00   2.5010686e-01   4.8792804e+00
   2.9510000e+00   2.4750500e-01   4.7458607e+00
   2.9760000e+00   2.3843806e-01   4.6043746e+00
   3.0010000e+00   2.3775520e-01   4.4812313e+00
   3.0260000e+00   2.2963042e-01   4.3752292e+00
   3.0510000e+00   2.2888043e-01   4.2839651e+00
   3.0760000e+00   2.2778013e-01   4.2049645e+00
   3.1010000e+00   2.2007420e-01   4.1360607e+00
   3.1260000e+00   2.1690974e-01   4.0754698e+00
   3.1510000e+00   2.1225897e-01   4.0217568e+00
   3.1760000e+00   2.1264497e-01   3.9737755e+00
   3.2010000e+00   2.1832346e-01   3.9306069e+00
   3.2260000e+00   2.1370460e-01   3.8915091e+00
   3.2510000e+00   2.1192494e-01   3.8558758e+00
   3.2760000e+00   2.1702761e-01   3.8232056e+00
   3.3010000e+00   2.1252235e-01   3.8077706e+00
   3.3260000e+00   2.0959891e-01   3.7903745e+00
   3.3510000e+00   2.0502537e-01   3.7709492e+00
   3.3760000e+00   1.9986148e-01   3.7507924e+00
   3.4010000e+00   1.9679191e-01   3.7307016e+00
   3.4260000e+00   1.9082380e-01   3.7111211e+00
   3.4510000e+00   1.8828311e-01   3.6922728e+00
   3.4760000e+00   1.8504326e-01   3.6742470e+00
   3.5010000e+00   1.8004017e-01   3.6570587e+00
   3.5260000e+00   1.7626249e-01   3.6406814e+00
   3.5510000e+00   1.7495515e-01   3.6048754e+00
   3.5760000e+00   1.6596899e-01   3.5675839e+00
   3.6010000e+00   1.6035902e-01   3.5319884e+00
   3.6260000e+00   1.5856189e-01   3.4983057e+00
   3.6510000e+00   1.5662950e-01   3.4666059e+00
   3.6760000e+00   1.5766585e-01   3.4506384e+00
   3.7010000e+00   1.5853587e-01   3.4374847e+00
   3.7260000e+00   1.5793979e-01   3.4249083e+00
   3.7510000e+00   1.5947107e-01   3.4127657e+00
   3.7760000e+00   1.5966654e-01   3.4009883e+00
   3.8010000e+00   1.5779461e-01   3.3895408e+00
   3.8260000e+00   1.5778974e-01   3.3784024e+00
   3.8510000e+00   1.5668005e-01   3.3675581e+00
   3.8760000e+00   1.5675101e-01   3.3569944e+00
   3.9010000e+00   1.5619018e-01   3.3466976e+00
   3.9260000e+00   1.5668521e-01   3.3366531e+00
   3.9510000e+00   1.5727697e-01   3.3268445e+00
   3.9760000e+00   1.5695162e-01   3.3157098e+00
   4.0010000e+00   1.5674418e-01   3.3030682e+00
   4.0260000e+00   1.5650021e-01   3.2901514e+00
   4.0510000e+00   1.5617627e-01   3.2771143e+00
   4.0760000e+00   1.5597351e-01   3.2640710e+00
   4.1010000e+00   1.5558522e-01   3.2511010e+00
   4.1260000e+00   1.5518345e-01   3.2382568e+00
   4.1510000e+00   1.5490694e-01   3.2255712e+00
   4.1760000e+00   1.5500750e-01   3.2133710e+00
   4.2010000e+00   1.5529736e-01   3.2024156e+00
   4.2260000e+00   1.5502931e-01   3.1914358e+00
   4.2510000e+00   1.5468588e-01   3.1805221e+00
   4.2760000e+00   1.5450702e-01   3.1697416e+00
   4.3010000e+00   1.5447327e-01   3.1591408e+00
   4.3260000e+00   1.5470298e-01   3.1487493e+00
   4.3510000e+00   1.5486879e-01   3.1385842e+00
   4.3760000e+00   1.5509761e-01   3.1286532e+00
   4.4010000e+00   1.5525879e-01   3.1189575e+00
   4.4260000e+00   1.5440684e-01   3.1013620e+00
   4.4510000e+00   1.5450208e-01   3.0821634e+00
   4.4760000e+00   1.5330902e-01   3.0629935e+00
   4.5010000e+00   1.5186661e-01   3.0441825e+00
   4.5260000e+00   1.5304274e-01   3.0258921e+00
   4.5510000e+00   1.5227043e-01   3.0081872e+00
   4.5760000e+00   1.5092527e-01   2.9910798e+00
   4.6010000e+00   1.4978071e-01   2.9745547e+00
   4.6260000e+00   1.4891116e-01   2.9585826e+00
   4.6510000e+00   1.4814784e-01   2.9440158e+00
   4.6760000e+00   1.4939361e-01   2.9363379e+00
   4.7010000e+00   1.4942714e-01   2.9288693e+00
   4.7260000e+00   1.4666885e-01   2.9215391e+00
   4.7510000e+00   1.4688358e-01   2.9143106e+00
   4.7760000e+00   1.4539258e-01   2.9071632e+00
   4.8010000e+00   1.4402600e-01   2.9000829e+00
   4.8260000e+00   1.4344479e-01   2.8906319e+00
   4.8510000e+00   1.4121637e-01   2.8790587e+00
   4.8760000e+00   1.4036697e-01   2.8673004e+00
   4.9010000e+00   1.4127669e-01   2.8554595e+00
   4.9260000e+00   1.3779793e-01   2.8436150e+00
   4.9510000e+00   1.3624012e-01   2.8318244e+00
   4.9760000e+00   1.3551194e-01   2.8201280e+00
   5.0010000e+00   1.3510972e-01   2.8085522e+00
   5.0260000e+00   1.3439296e-01   2.7971127e+00
   5.0510000e+00   1.3353482e-01   2.7858171e+00
   5.0760000e+00   1.3215856e-01   2.7746663e+00
   5.1010000e+00   1.3170082e-01   2.7636564e+00
   5.1260000e+00   1.3050193e-01   2.7527793e+00
   5.1510000e+00   1.3066538e-01   2.7451363e+00
   5.1760000e+00   1.2962656e-01   2.7433696e+00
   5.2010000e+00   1.2976834e-01   2.7423987e+00
   5.2260000e+00   1.2897578e-01   2.7414982e+00
   5.2510000e+00   1.2923469e-01   2.7406350e+00
   5.2760000e+00   1.2860223e-01   2.7397933e+00
   5.3010000e+00   1.2836243e-01   2.7389649e+00
   5.3260000e+00   1.2840680e-01   2.7381456e+00
   5.3510000e+00   1.2658701e-01   2.7346569e+00
   5.3760000e+00   1.2530312e-01   2.7295235e+00
   5.4010000e+00   1.2494957e-01   2.7240509e+00
   5.4260000e+00   1.2399194e-01   2.7183516e+00
   5.4510000e+00   1.2278488e-01   2.7125136e+00
   5.4760000e+00   1.2187469e-01   2.7066031e+00
   5.5010000e+00   1.2089791e-01   2.7006687e+00
   5.5260000e+00   1.2058832e-01   2.6947449e+00
   5.5510000e+00   1.2060002e-01   2.6888556e+00
   5.5760000e+00   1.1909636e-01   2.6830169e+00
   5.6010000e+00   1.1839689e-01   2.6772392e+00
   5.6260000e+00   1.1689030e-01   2.6715287e+00
   5.6510000e+00   1.1582004e-01   2.6658886e+00
   5.6760000e+00   1.1519526e-01   2.6603201e+00
   5.7010000e+00   1.1496503e-01   2.6595966e+00
   5.7260000e+00   1.1442740e-01   2.6591931e+00
   5.7510000e+00   1.1446992e-01   2.6588616e+00
   5.7760000e+00   1.1414581e-01   2.6585729e+00
   5.8010000e+00   1.1356272e-01   2.6583102e+00
   5.8260000e+00   1.1341229e-01   2.6580636e+00
   5.8510000e+00   1.1316801e-01   2.6578274e+00
   5.8760000e+00   1.1333850e-01   2.6575979e+00
   5.9010000e+00   1.1344410e-01   2.6573731e+00
   5.9260000e+00   1.1195598e-01   2.6538869e+00
   5.9510000e+00   1.1173663e-01   2.6494952e+00
   5.9760000e+00   1.0984248e-01   2.6448023e+00
   6.0010000e+00   1.0930836e-01   2.6399428e+00
   6.0260000e+00   1.0948690e-01   2.6350036e+00
   6.0510000e+00   1.0815869e-01   2.6300396e+00
   6.0760000e+00   1.0654256e-01   2.6250853e+00
   6.1010000e+00   1.0429755e-01   2.6201620e+00
   6.1260000e+00   1.0382201e-01   2.6152828e+00
   6.1510000e+00   1.0213909e-01   2.6104558e+00
   6.1760000e+00   1.0080949e-01   2.6056856e+00
   6.2010000e+00   1.0046136e-01   2.6009751e+00
   6.2260000e+00   9.9312681e-02   2.5963257e+00
   6.2510000e+00   1.0093522e-01   2.5917380e+00
   6.2760000e+00   1.0067314e-01   2.5872121e+00
   6.3010000e+00   1.0095128e-01   2.5865227e+00
   6.3260000e+00   1.0107118e-01   2.5864422e+00
   6.3510000e+00   1.0102297e-01   2.5864045e+00
   6.3760000e+00   1.0105973e-01   2.5863859e+00
   6.4010000e+00   1.0101026e-01   2.5863764e+00
   6.4260000e+00   1.0099357e-01   2.5863715e+00
   6.4510000e+00   1.0099135e-01   2.5863688e+00
   6.4760000e+00   1.0098969e-01   2.5863674e+00
   6.5010000e+00   1.0098806e-01   2.5863666e+00
   6.5260000e+00   1.0098759e-01   2.5863662e+00
   6.5510000e+00   1.0098699e-01   2.5863660e+00
   6.5760000e+00   1.0098686e-01   2.5863658e+00
   6.6010000e+00   1.0098741e-01   2.5863658e+00
   6.6260000e+00   1.0098719e-01   2.5863657e+00
   6.6510000e+00   1.0098745e-01   2.5863657e+00
   6.6760000e+00   1.0098692e-01   2.5863657e+00
   6.7010000e+00   1.0098488e-01   2.5863656e+00
   6.7260000e+00   1.0098618e-01   2.5863656e+00
   6.7510000e+00   1.0098733e-01   2.5863656e+00
   6.7760000e+00   1.0099085e-01   2.5863656e+00
   6.8010000e+00   1.0099134e-01   2.5863656e+00
   6.8260000e+00   1.0099145e-01   2.5863656e+00
   6.8510000e+00   1.0098984e-01   2.5863656e+00
   6.8760000e+00   1.0099129e-01   2.5863655e+00
   6.9010000e+00   1.0099367e-01   2.5863655e+00
   6.9260000e+00   1.0099462e-01   2.5863655e+00
   6.9510000e+00   1.0099434e-01   2.5863655e+00
   6.9760000e+00   1.0099374e-01   2.5863655e+00
   7.0010000e+00   1.0099297e-01   2.5863655e+00


==> data/dxd.csv <==
time,dxd1,dxd2,dxd3
0.001,0,0,0
0.026,0.048,0,0
0.051,0.098,0,0
0.076,0.148,0,0
0.101,0.198,0,0
0.126,0.248,0,0
0.151,0.298,0,0
0.176,0.348,0,0
0.201,0.398,0.028,0
0.226,0.448,0.078,0
0.251,0.498,0.128,0
0.276,0.548,0.178,0
0.301,0.598,0.228,0.044
0.326,0.642,0.278,0.094
0.351,0.642,0.328,0.144
0.376,0.642,0.378,0.194
0.401,0.642,0.428,0.244
0.426,0.642,0.478,0.294
0.451,0.642,0.528,0.344
0.476,0.642,0.578,0.394
0.501,0.642,0.628,0.444
0.526,0.642,0.678,0.494
0.551,0.642,0.688,0.544
0.576,0.642,0.688,0.594
0.601,0.642,0.688,0.644
0.626,0.642,0.688,0.694
0.651,0.642,0.688,0.744
0.676,0.642,0.688,0.75
0.701,0.642,0.688,0.75
0.726,0.642,0.688,0.75
0.751,0.642,0.688,0.75
0.776,0.642,0.688,0.75
0.801,0.642,0.688,0.75
0.826,0.642,0.688,0.75
0.851,0.642,0.688,0.75
0.876,0.642,0.688,0.75
0.901,0.642,0.688,0.75
0.926,0.642,0.688,0.75
0.951,0.642,0.688,0.75
0.976,0.618,0.688,0.75
1.001,0.568,0.688,0.75
1.026,0.518,0.688,0.75
1.051,0.468,0.688,0.75
1.076,0.418,0.688,0.75
1.101,0.368,0.688,0.75
1.126,0.318,0.688,0.75
1.151,0.268,0.688,0.75
1.176,0.218,0.688,0.75
1.201,0.168,0.688,0.75
1.226,0.118,0.67,0.75
1.251,0.068,0.62,0.75
1.276,0.018,0.57,0.75
1.301,-0.032,0.52,0.75
1.326,-0.082,0.47,0.75
1.351,-0.132,0.42,0.75
1.376,-0.182,0.37,0.75
1.401,-0.232,0.32,0.75
1.426,-0.282,0.27,0.706
1.451,-0.332,0.22,0.656
1.476,-0.382,0.17,0.606
1.501,-0.432,0.12,0.556
1.526,-0.482,0.07,0.506
1.551,-0.532,0.02,0.456
1.576,-0.582,-0.03,0.406
1.601,-0.632,-0.08,0.356
1.626,-0.642,-0.13,0.306
1.651,-0.642,-0.18,0.256
1.676,-0.642,-0.23,0.206
1.701,-0.642,-0.28,0.156
1.726,-0.642,-0.33,0.106
1.751,-0.642,-0.38,0.056
1.776,-0.642,-0.43,0.006
1.801,-0.642,-0.48,-0.044
1.826,-0.642,-0.53,-0.094
1.851,-0.642,-0.58,-0.144
1.876,-0.642,-0.63,-0.194
1.901,-0.642,-0.68,-0.244
1.926,-0.642,-0.684,-0.294
1.951,-0.642,-0.684,-0.344
1.976,-0.642,-0.684,-0.394
2.001,-0.642,-0.684,-0.444
2.026,-0.642,-0.684,-0.494
2.051,-0.642,-0.684,-0.544
2.076,-0.642,-0.684,-0.594
2.101,-0.642,-0.684,-0.644
2.126,-0.642,-0.684,-0.694
2.151,-0.642,-0.684,-0.744
2.176,-0.642,-0.684,-0.75
2.201,-0.642,-0.684,-0.75
2.226,-0.642,-0.684,-0.75
2.251,-0.634,-0.684,-0.75
2.276,-0.584,-0.684,-0.75
2.301,-0.534,-0.684,-0.75
2.326,-0.484,-0.684,-0.75
2.351,-0.434,-0.684,-0.75
2.376,-0.384,-0.684,-0.75
2.401,-0.334,-0.684,-0.75
2.426,-0.284,-0.684,-0.75
2.451,-0.234,-0.684,-0.75
2.476,-0.184,-0.684,-0.75
2.501,-0.134,-0.684,-0.75
2.526,-0.084,-0.684,-0.75
2.551,-0.034,-0.684,-0.75
2.576,-0.02,-0.684,-0.75
2.601,-0.07,-0.66,-0.75
2.626,-0.12,-0.61,-0.75
2.651,-0.17,-0.56,-0.75
2.676,-0.22,-0.51,-0.75
2.701,-0.27,-0.46,-0.75
2.726,-0.32,-0.41,-0.75
2.751,-0.37,-0.36,-0.75
2.776,-0.42,-0.31,-0.75
2.801,-0.47,-0.26,-0.75
2.826,-0.52,-0.21,-0.75
2.851,-0.57,-0.16,-0.75
2.876,-0.62,-0.11,-0.75
2.901,-0.644,-0.06,-0.75
2.926,-0.644,-0.01,-0.706
2.951,-0.644,-0.036,-0.656
2.976,-0.644,-0.086,-0.606
3.001,-0.644,-0.136,-0.556
3.026,-0.644,-0.186,-0.506
3.051,-0.644,-0.236,-0.456
3.076,-0.644,-0.286,-0.406
3.101,-0.644,-0.336,-0.356
3.126,-0.644,-0.386,-0.306
3.151,-0.644,-0.436,-0.256
3.176,-0.644,-0.486,-0.206
3.201,-0.644,-0.536,-0.156
3.226,-0.644,-0.586,-0.106
3.251,-0.644,-0.636,-0.056
3.276,-0.644,-0.686,-0.006
3.301,-0.644,-0.686,-0.044
3.326,-0.644,-0.686,-0.094
3.351,-0.644,-0.686,-0.144
3.376,-0.644,-0.686,-0.194
3.401,-0.644,-0.686,-0.244
3.426,-0.644,-0.686,-0.294
3.451,-0.644,-0.686,-0.344
3.476,-0.644,-0.686,-0.394
3.501,-0.644,-0.686,-0.444
3.526,-0.644,-0.686,-0.494
3.551,-0.6,-0.686,-0.544
3.576,-0.55,-0.686,-0.594
3.601,-0.5,-0.686,-0.644
3.626,-0.45,-0.686,-0.694
3.651,-0.4,-0.686,-0.744
3.676,-0.35,-0.686,-0.75
3.701,-0.3,-0.686,-0.75
3.726,-0.25,-0.686,-0.75
3.751,-0.2,-0.686,-0.75
3.776,-0.15,-0.686,-0.75
3.801,-0.1,-0.686,-0.75
3.826,-0.05,-0.686,-0.75
3.851,-1.3878e-17,-0.686,-0.75
3.876,0.05,-0.686,-0.75
3.901,0.1,-0.686,-0.75
3.926,0.15,-0.686,-0.75
3.951,0.2,-0.686,-0.75
3.976,0.25,-0.658,-0.75
4.001,0.3,-0.608,-0.75
4.026,0.35,-0.558,-0.75
4.051,0.4,-0.508,-0.75
4.076,0.45,-0.458,-0.75
4.101,0.5,-0.408,-0.75
4.126,0.55,-0.358,-0.75
4.151,0.6,-0.308,-0.75
4.176,0.64,-0.258,-0.75
4.201,0.64,-0.208,-0.75
4.226,0.64,-0.158,-0.75
4.251,0.64,-0.108,-0.75
4.276,0.64,-0.058,-0.75
4.301,0.64,-0.008,-0.75
4.326,0.64,0.042,-0.75
4.351,0.64,0.092,-0.75
4.376,0.64,0.142,-0.75
4.401,0.64,0.192,-0.75
4.426,0.64,0.242,-0.706
4.451,0.64,0.292,-0.656
4.476,0.64,0.342,-0.606
4.501,0.64,0.392,-0.556
4.526,0.64,0.442,-0.506
4.551,0.64,0.492,-0.456
4.576,0.64,0.542,-0.406
4.601,0.64,0.592,-0.356
4.626,0.64,0.642,-0.306
4.651,0.64,0.686,-0.256
4.676,0.64,0.686,-0.206
4.701,0.64,0.686,-0.156
4.726,0.64,0.686,-0.106
4.751,0.64,0.686,-0.056
4.776,0.64,0.686,-0.006
4.801,0.64,0.686,0.044
4.826,0.612,0.686,0.094
4.851,0.562,0.686,0.144
4.876,0.512,0.686,0.194
4.901,0.462,0.686,0.244
4.926,0.412,0.686,0.294
4.951,0.362,0.686,0.344
4.976,0.312,0.686,0.394
5.001,0.262,0.686,0.444
5.026,0.212,0.686,0.494
5.051,0.162,0.686,0.544
5.076,0.112,0.686,0.594
5.101,0.062,0.686,0.644
5.126,0.012,0.686,0.694
5.151,0,0.686,0.744
5.176,0,0.686,0.75
5.201,0,0.686,0.75
5.226,0,0.686,0.75
5.251,0,0.686,0.75
5.276,0,0.686,0.75
5.301,0,0.686,0.75
5.326,0,0.686,0.75
5.351,0,0.652,0.75
5.376,0,0.602,0.75
5.401,0,0.552,0.75
5.426,0,0.502,0.75
5.451,0,0.452,0.75
5.476,0,0.402,0.75
5.501,0,0.352,0.75
5.526,0,0.302,0.75
5.551,0,0.252,0.75
5.576,0,0.202,0.75
5.601,0,0.152,0.75
5.626,0,0.102,0.75
5.651,0,0.052,0.75
5.676,0,0.002,0.75
5.701,0,0,0.75
5.726,0,0,0.75
5.751,0,0,0.75
5.776,0,0,0.75
5.801,0,0,0.75
5.826,0,0,0.75
5.851,0,0,0.75
5.876,0,0,0.75
5.901,0,0,0.75
5.926,0,0,0.706
5.951,0,0,0.656
5.976,0,0,0.606
6.001,0,0,0.556
6.026,0,0,0.506
6.051,0,0,0.456
6.076,0,0,0.406
6.101,0,0,0.356
6.126,0,0,0.306
6.151,0,0,0.256
6.176,0,0,0.206
6.201,0,0,0.156
6.226,0,0,0.106
6.251,0,0,0.056
6.276,0,0,0.006
6.301,0,0,0
6.326,0,0,0
6.351,0,0,0
6.376,0,0,0
6.401,0,0,0
6.426,0,0,0
6.451,0,0,0
6.476,0,0,0
6.501,0,0,0
6.526,0,0,0
6.551,0,0,0
6.576,0,0,0
6.601,0,0,0
6.626,0,0,0
6.651,0,0,0
6.676,0,0,0
6.701,0,0,0
6.726,0,0,0
6.751,0,0,0
6.776,0,0,0
6.801,0,0,0
6.826,0,0,0
6.851,0,0,0
6.876,0,0,0
6.901,0,0,0
6.926,0,0,0
6.951,0,0,0
6.976,0,0,0
7.001,0,0,0


==> data/j.dat <==
   1.0000000e-03   1.3366657e+00   1.9090213e-02   3.4303468e-02   1.0910921e+00  -1.7298922e-01   2.3149899e-01   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   2.6000000e-02   1.3364480e+00   1.9277623e-02   3.4652471e-02   1.0910906e+00  -1.7299320e-01   2.3149695e-01   1.9999795e+01   1.9999795e+01   1.9999795e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   5.1000000e-02   1.3361701e+00   1.9472637e-02   3.5026281e-02   1.0910895e+00  -1.7299600e-01   2.3149577e-01   1.9999552e+01   1.9999552e+01   1.9999552e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   7.6000000e-02   1.3358110e+00   1.9654970e-02   3.5442604e-02   1.0910887e+00  -1.7299799e-01   2.3149503e-01   1.9999286e+01   1.9999286e+01   1.9999286e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   1.0100000e-01   1.3353540e+00   1.9823419e-02   3.5887853e-02   1.0910883e+00  -1.7299938e-01   2.3149457e-01   1.9999002e+01   1.9999002e+01   1.9999002e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   1.2600000e-01   1.3348069e+00   1.9987052e-02   3.6363797e-02   1.0910880e+00  -1.7300035e-01   2.3149425e-01   1.9998704e+01   1.9998704e+01   1.9998704e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   1.5100000e-01   1.3341823e+00   2.0144748e-02   3.6862878e-02   1.0910877e+00  -1.7300099e-01   2.3149402e-01   1.9998395e+01   1.9998395e+01   1.9998395e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   1.7600000e-01   1.3334901e+00   2.0291631e-02   3.7372778e-02   1.0910876e+00  -1.7300137e-01   2.3149380e-01   1.9998079e+01   1.9998077e+01   1.9998077e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   2.0100000e-01   1.3327954e+00   2.0072371e-02   3.7824064e-02   1.0910870e+00  -1.7282895e-01   2.3149047e-01   1.9997751e+01   1.9997631e+01   1.9997749e+01   1.9999883e+01   1.9999883e+01   2.0000000e+01
   2.2600000e-01   1.3321327e+00   1.9476981e-02   3.8130883e-02   1.0910345e+00  -1.7258603e-01   2.3148268e-01   1.9997416e+01   1.9997062e+01   1.9997412e+01   1.9999650e+01   1.9999650e+01   2.0000000e+01
   2.5100000e-01   1.3314128e+00   1.8772343e-02   3.8420914e-02   1.0909499e+00  -1.7235100e-01   2.3147196e-01   1.9997080e+01   1.9996465e+01   1.9997073e+01   1.9999391e+01   1.9999391e+01   1.9999999e+01
   2.7600000e-01   1.3306276e+00   1.7973136e-02   3.8712753e-02   1.0908472e+00  -1.7211098e-01   2.3145831e-01   1.9996743e+01   1.9995845e+01   1.9996730e+01   1.9999113e+01   1.9999111e+01   1.9999998e+01
   3.0100000e-01   1.3303066e+00   1.7619977e-02   3.8693917e-02   1.0907885e+00  -1.7200880e-01   2.3154386e-01   1.9996407e+01   1.9995179e+01   1.9996190e+01   1.9998785e+01   1.9998628e+01   1.9999822e+01
   3.2600000e-01   1.3302151e+00   1.7509245e-02   3.8669195e-02   1.0907662e+00  -1.7196870e-01   2.3159277e-01   1.9996111e+01   1.9994529e+01   1.9995623e+01   1.9998430e+01   1.9998073e+01   1.9999595e+01
   3.5100000e-01   1.3302016e+00   1.7456749e-02   3.8630542e-02   1.0907500e+00  -1.7194539e-01   2.3162306e-01   1.9996096e+01   1.9994150e+01   1.9995313e+01   1.9998050e+01   1.9997485e+01   1.9999358e+01
   3.7600000e-01   1.3301933e+00   1.7420026e-02   3.8601913e-02   1.0907365e+00  -1.7192855e-01   2.3164558e-01   1.9996086e+01   1.9993771e+01   1.9994996e+01   1.9997652e+01   1.9996876e+01   1.9999118e+01
   4.0100000e-01   1.3301873e+00   1.7384412e-02   3.8572698e-02   1.0907239e+00  -1.7192075e-01   2.3165981e-01   1.9996077e+01   1.9993391e+01   1.9994674e+01   1.9997237e+01   1.9996251e+01   1.9998882e+01
   4.2600000e-01   1.3301827e+00   1.7353389e-02   3.8547892e-02   1.0907081e+00  -1.7191960e-01   2.3166985e-01   1.9996068e+01   1.9993009e+01   1.9994350e+01   1.9996805e+01   1.9995615e+01   1.9998650e+01
   4.5100000e-01   1.3301779e+00   1.7331652e-02   3.8529309e-02   1.0906984e+00  -1.7190584e-01   2.3168528e-01   1.9996057e+01   1.9992627e+01   1.9994025e+01   1.9996358e+01   1.9994968e+01   1.9998426e+01
   4.7600000e-01   1.3301729e+00   1.7309891e-02   3.8510850e-02   1.0906873e+00  -1.7189310e-01   2.3169982e-01   1.9996043e+01   1.9992243e+01   1.9993698e+01   1.9995895e+01   1.9994310e+01   1.9998209e+01
   5.0100000e-01   1.3301674e+00   1.7284847e-02   3.8490649e-02   1.0906711e+00  -1.7188458e-01   2.3171304e-01   1.9996026e+01   1.9991858e+01   1.9993371e+01   1.9995416e+01   1.9993642e+01   1.9998001e+01
   5.2600000e-01   1.3301619e+00   1.7259228e-02   3.8470276e-02   1.0906543e+00  -1.7187777e-01   2.3172452e-01   1.9996006e+01   1.9991469e+01   1.9993044e+01   1.9994922e+01   1.9992962e+01   1.9997799e+01
   5.5100000e-01   1.3301569e+00   1.7249762e-02   3.8452040e-02   1.0906526e+00  -1.7187473e-01   2.3174064e-01   1.9995980e+01   1.9991365e+01   1.9992609e+01   1.9994751e+01   1.9992607e+01   1.9997526e+01
   5.7600000e-01   1.3301525e+00   1.7245808e-02   3.8438442e-02   1.0906554e+00  -1.7187124e-01   2.3175679e-01   1.9995951e+01   1.9991340e+01   1.9992131e+01   1.9994669e+01   1.9992339e+01   1.9997223e+01
   6.0100000e-01   1.3301477e+00   1.7243079e-02   3.8430182e-02   1.0906579e+00  -1.7186645e-01   2.3177335e-01   1.9995919e+01   1.9991319e+01   1.9991639e+01   1.9994590e+01   1.9992075e+01   1.9996912e+01
   6.2600000e-01   1.3301430e+00   1.7240686e-02   3.8423264e-02   1.0906614e+00  -1.7185867e-01   2.3179037e-01   1.9995883e+01   1.9991301e+01   1.9991136e+01   1.9994511e+01   1.9991813e+01   1.9996597e+01
   6.5100000e-01   1.3301394e+00   1.7237713e-02   3.8412979e-02   1.0906641e+00  -1.7185507e-01   2.3180307e-01   1.9995843e+01   1.9991282e+01   1.9990623e+01   1.9994428e+01   1.9991552e+01   1.9996278e+01
   6.7600000e-01   1.3301370e+00   1.7236302e-02   3.8409132e-02   1.0906671e+00  -1.7185167e-01   2.3180565e-01   1.9995810e+01   1.9991256e+01   1.9990492e+01   1.9994378e+01   1.9991486e+01   1.9996203e+01
   7.0100000e-01   1.3301354e+00   1.7235741e-02   3.8405277e-02   1.0906700e+00  -1.7185079e-01   2.3180470e-01   1.9995776e+01   1.9991225e+01   1.9990428e+01   1.9994332e+01   1.9991446e+01   1.9996166e+01
   7.2600000e-01   1.3301342e+00   1.7235793e-02   3.8401458e-02   1.0906732e+00  -1.7185064e-01   2.3180289e-01   1.9995743e+01   1.9991191e+01   1.9990372e+01   1.9994287e+01   1.9991405e+01   1.9996129e+01
   7.5100000e-01   1.3301332e+00   1.7236165e-02   3.8397833e-02   1.0906763e+00  -1.7185092e-01   2.3180073e-01   1.9995710e+01   1.9991155e+01   1.9990321e+01   1.9994242e+01   1.9991363e+01   1.9996093e+01
   7.7600000e-01   1.3301322e+00   1.7236702e-02   3.8394576e-02   1.0906794e+00  -1.7185111e-01   2.3179867e-01   1.9995677e+01   1.9991116e+01   1.9990272e+01   1.9994198e+01   1.9991322e+01   1.9996057e+01
   8.0100000e-01   1.3301313e+00   1.7237102e-02   3.8391806e-02   1.0906821e+00  -1.7185113e-01   2.3179698e-01   1.9995644e+01   1.9991076e+01   1.9990224e+01   1.9994153e+01   1.9991280e+01   1.9996021e+01
   8.2600000e-01   1.3301305e+00   1.7237714e-02   3.8389055e-02   1.0906848e+00  -1.7185135e-01   2.3179513e-01   1.9995610e+01   1.9991035e+01   1.9990177e+01   1.9994108e+01   1.9991238e+01   1.9995984e+01
   8.5100000e-01   1.3301297e+00   1.7238359e-02   3.8386514e-02   1.0906874e+00  -1.7185159e-01   2.3179337e-01   1.9995577e+01   1.9990992e+01   1.9990131e+01   1.9994064e+01   1.9991197e+01   1.9995948e+01
   8.7600000e-01   1.3301290e+00   1.7239101e-02   3.8384010e-02   1.0906899e+00  -1.7185193e-01   2.3179156e-01   1.9995544e+01   1.9990949e+01   1.9990085e+01   1.9994019e+01   1.9991156e+01   1.9995912e+01
   9.0100000e-01   1.3301284e+00   1.7239918e-02   3.8381668e-02   1.0906923e+00  -1.7185234e-01   2.3178978e-01   1.9995511e+01   1.9990906e+01   1.9990039e+01   1.9993974e+01   1.9991115e+01   1.9995876e+01
   9.2600000e-01   1.3301279e+00   1.7240751e-02   3.8379392e-02   1.0906947e+00  -1.7185277e-01   2.3178803e-01   1.9995478e+01   1.9990862e+01   1.9989993e+01   1.9993930e+01   1.9991075e+01   1.9995839e+01
   9.5100000e-01   1.3301272e+00   1.7241330e-02   3.8377323e-02   1.0906968e+00  -1.7185301e-01   2.3178657e-01   1.9995444e+01   1.9990818e+01   1.9989948e+01   1.9993885e+01   1.9991035e+01   1.9995803e+01
   9.7600000e-01   1.3301277e+00   1.7243433e-02   3.8377848e-02   1.0906974e+00  -1.7185150e-01   2.3178669e-01   1.9995340e+01   1.9990764e+01   1.9989780e+01   1.9993836e+01   1.9990924e+01   1.9995742e+01
   1.0010000e+00   1.2818100e+00   5.2615382e-02   2.3001271e-02   1.0636273e+00  -1.1035395e-01   2.5679437e-01   1.7065470e+01   1.8680431e+01   1.5572206e+01   1.9193249e+01   1.6880533e+01   1.8462503e+01
   1.0260000e+00   1.4425789e+00   3.8801478e-01   1.8859789e-01   9.8841818e-01   2.7918910e-01   3.3085400e-01   7.4305951e+00   1.4005713e+01   7.6672345e+00   1.6994026e+01   7.6113495e+00   1.4076303e+01
   1.0510000e+00   1.4969236e+00   4.2208749e-01   1.9294404e-01   9.8554614e-01   3.4675571e-01   2.9899073e-01   6.3577583e+00   1.3407968e+01   7.2528300e+00   1.6850060e+01   6.6255057e+00   1.3468810e+01
   1.0760000e+00   1.4498531e+00   3.8813427e-01   1.5198744e-01   9.7029842e-01   3.1588510e-01   2.8676497e-01   5.9658568e+00   1.3032251e+01   7.1074330e+00   1.6695101e+01   6.2082118e+00   1.3028960e+01
   1.1010000e+00   1.4014629e+00   3.1616518e-01   1.1281901e-01   9.5237134e-01   2.7217881e-01   2.6323700e-01   5.7861205e+00   1.2648087e+01   6.9997586e+00   1.6410400e+01   5.9384437e+00   1.2589692e+01
   1.1260000e+00   1.3912678e+00   3.1001820e-01   1.0166140e-01   9.3230864e-01   2.6763066e-01   2.4945247e-01   5.6999973e+00   1.2206438e+01   6.8698163e+00   1.5974304e+01   5.7197524e+00   1.2118362e+01
   1.1510000e+00   1.3903685e+00   3.2858178e-01   9.1175615e-02   9.1357716e-01   2.6614354e-01   2.4061355e-01   5.6595170e+00   1.1708548e+01   6.6957414e+00   1.5407089e+01   5.5245445e+00   1.1617738e+01
   1.1760000e+00   1.3779013e+00   3.3845722e-01   6.4794452e-02   8.9680561e-01   2.4521977e-01   2.3997094e-01   5.6389942e+00   1.1179011e+01   6.4745082e+00   1.4754759e+01   5.3470976e+00   1.1105919e+01
   1.2010000e+00   1.3455610e+00   3.2426140e-01   7.7334007e-03   8.6878851e-01   1.9357807e-01   2.4505012e-01   5.6229812e+00   1.0650854e+01   6.2151288e+00   1.4072932e+01   5.1887448e+00   1.0605733e+01
   1.2260000e+00   1.3046015e+00   3.2470775e-02   2.1278450e-02   7.8204854e-01   2.8845025e-01   3.4617300e-01   3.2901739e+00   5.1509766e+00   3.0095030e+00   8.8329619e+00   3.1368463e+00   9.2378313e+00
   1.2510000e+00   1.2725404e+00  -1.0056199e-01  -7.3390301e-03   8.1422438e-01   3.3859682e-01   4.6112004e-01   2.0515436e+00   2.8931317e+00   1.5452033e+00   6.0771864e+00   2.2774907e+00   8.5895386e+00
   1.2760000e+00   1.2342474e+00  -1.5182076e-01  -3.6595063e-02   8.4667744e-01   3.4508518e-01   5.2078391e-01   1.7427908e+00   2.3297826e+00   1.2077455e+00   5.3057465e+00   2.0369844e+00   8.4377101e+00
   1.3010000e+00   1.1954864e+00  -1.7297042e-01  -6.2060564e-02   8.5321810e-01   3.3094915e-01   5.4542524e-01   1.6053182e+00   2.0394819e+00   1.0845607e+00   4.8942302e+00   1.8837663e+00   8.3726289e+00
   1.3260000e+00   1.1473061e+00  -1.7309500e-01  -6.5974677e-02   8.6360591e-01   3.1355624e-01   5.3535061e-01   1.5216078e+00   1.8286722e+00   1.0391978e+00   4.5779662e+00   1.7468110e+00   8.2772359e+00
   1.3510000e+00   1.1039372e+00  -1.5559691e-01  -5.0476335e-02   9.3021952e-01   3.1180162e-01   5.2325022e-01   1.4532362e+00   1.6415166e+00   1.0256442e+00   4.2694303e+00   1.6077135e+00   8.0859987e+00
   1.3760000e+00   1.0634705e+00  -1.4583784e-01  -4.6713266e-02   9.2889482e-01   2.9257010e-01   4.9731991e-01   1.3839480e+00   1.4597009e+00   1.0213659e+00   3.9368337e+00   1.4636694e+00   7.7666074e+00
   1.4010000e+00   1.0214154e+00  -1.2855310e-01  -4.1571123e-02   9.0193101e-01   2.6329408e-01   4.5286311e-01   1.3075429e+00   1.2803646e+00   1.0137364e+00   3.5765927e+00   1.3187282e+00   7.3183714e+00
   1.4260000e+00   9.9225130e-01  -9.8881270e-02  -2.6421800e-02   8.0004231e-01   2.2218849e-01   3.8090350e-01   5.5091191e-01   4.3744547e-01   4.6834722e-01   1.2066849e+00   5.1659458e-01   2.0284960e+00
   1.4510000e+00   9.9225640e-01  -9.6960726e-02  -3.3526172e-02   7.5502331e-01   2.1072866e-01   3.8037415e-01   4.3922615e-01   3.3043132e-01   3.8058145e-01   8.5977110e-01   4.2256772e-01   1.2994100e+00
   1.4760000e+00   9.8213513e-01  -8.9140690e-02  -3.8697886e-02   6.9723005e-01   1.8864351e-01   3.5853445e-01   3.9146437e-01   2.9151034e-01   3.3946935e-01   7.1307488e-01   3.9173429e-01   1.0077496e+00
   1.5010000e+00   9.9579932e-01  -9.8731808e-02  -4.8276635e-02   7.0987871e-01   1.9861588e-01   3.9058694e-01   3.6305402e-01   2.7150225e-01   3.1288640e-01   6.2755770e-01   3.7745118e-01   8.4223317e-01
   1.5260000e+00   1.0075083e+00  -1.0536089e-01  -5.3306260e-02   7.2461864e-01   2.0858219e-01   4.1636907e-01   3.4357950e-01   2.5946941e-01   2.9320451e-01   5.7050001e-01   3.6964221e-01   7.3204988e-01
   1.5510000e+00   1.0099047e+00  -1.0560644e-01  -5.4466718e-02   7.2300395e-01   2.0925542e-01   4.2118296e-01   3.2914191e-01   2.5157218e-01   2.7749203e-01   5.2951291e-01   3.6485460e-01   6.5149667e-01
   1.5760000e+00   1.0011863e+00  -1.0017766e-01  -5.4209560e-02   7.0137031e-01   1.9772963e-01   4.0287688e-01   3.1789854e-01   2.4610811e-01   2.6432364e-01   4.9865522e-01   3.6157679e-01   5.8879345e-01
   1.6010000e+00   1.0008724e+00  -9.9473066e-02  -5.4880506e-02   6.9752225e-01   1.9605064e-01   4.0227783e-01   3.0884871e-01   2.4220026e-01   2.5290700e-01   4.7464621e-01   3.5902874e-01   5.3772533e-01
   1.6260000e+00   9.8537495e-01  -8.3715689e-02  -5.5890685e-02   7.2598631e-01   1.7060501e-01   4.1202075e-01   2.9458358e-01   2.1951899e-01   2.4976308e-01   3.9745175e-01   3.2524648e-01   5.2555587e-01
   1.6510000e+00   9.6458709e-01  -6.1752377e-02  -5.8766373e-02   7.3746019e-01   1.3214512e-01   4.1612600e-01   2.8196851e-01   1.9656375e-01   2.4857693e-01   3.2950091e-01   2.9125312e-01   5.2212909e-01
   1.6760000e+00   9.4817543e-01  -4.5871345e-02  -6.0041292e-02   7.5460885e-01   1.0465732e-01   4.2178754e-01   2.7177657e-01   1.7812312e-01   2.4762116e-01   2.7993449e-01   2.6496753e-01   5.1958691e-01
   1.7010000e+00   9.3204751e-01  -3.0850545e-02  -6.0941543e-02   7.5939238e-01   7.6673372e-02   4.2282539e-01   2.6314191e-01   1.6338224e-01   2.4690261e-01   2.4298396e-01   2.4487658e-01   5.1798340e-01
   1.7260000e+00   9.1818733e-01  -1.9602764e-02  -6.0650210e-02   7.6571768e-01   5.4574737e-02   4.2311265e-01   2.5550364e-01   1.5158618e-01   2.4634736e-01   2.1481313e-01   2.2955973e-01   5.1710092e-01
   1.7510000e+00   9.0974729e-01  -1.3193650e-02  -5.9692738e-02   7.7674474e-01   4.4374762e-02   4.2473437e-01   2.4850538e-01   1.4211465e-01   2.4585314e-01   1.9288984e-01   2.1788588e-01   5.1663397e-01
   1.7760000e+00   8.9682934e-01  -5.2817275e-03  -5.7412026e-02   7.7899444e-01   2.6306484e-02   4.2106027e-01   2.4192087e-01   1.3447936e-01   2.4531727e-01   1.7552203e-01   2.0899867e-01   5.1627506e-01
   1.8010000e+00   8.9553938e-01  -3.1235878e-03  -5.7211399e-02   7.8624832e-01   2.7696688e-02   4.2306898e-01   2.3560640e-01   1.2830022e-01   2.4464788e-01   1.6155660e-01   2.0225566e-01   5.1574593e-01
   1.8260000e+00   8.9642275e-01  -1.8407385e-03  -5.7441836e-02   7.9321897e-01   3.2733450e-02   4.2573511e-01   2.2947160e-01   1.2328002e-01   2.4376695e-01   1.5019034e-01   1.9717054e-01   5.1480452e-01
   1.8510000e+00   8.8686642e-01   2.0206014e-03  -5.3661055e-02   7.9484307e-01   2.3399495e-02   4.1994318e-01   2.2346178e-01   1.1918353e-01   2.4261013e-01   1.4085134e-01   1.9336842e-01   5.1324333e-01
   1.8760000e+00   8.8340416e-01   4.0471227e-03  -5.1993055e-02   7.9859115e-01   2.2746809e-02   4.1833503e-01   2.1754708e-01   1.1582146e-01   2.4112576e-01   1.3312360e-01   1.9055368e-01   5.1088568e-01
   1.9010000e+00   8.8320774e-01   5.5731558e-03  -5.1784343e-02   8.0184710e-01   2.5978232e-02   4.1891768e-01   2.1171572e-01   1.1303878e-01   2.3927391e-01   1.2669825e-01   1.8848763e-01   5.0758266e-01
   1.9260000e+00   8.6976655e-01  -2.4920710e-06  -3.5528188e-02   8.0196422e-01   3.3676426e-02   3.9758419e-01   1.9376396e-01   1.0656507e-01   2.1079140e-01   1.2588885e-01   1.8151510e-01   4.5184049e-01
   1.9510000e+00   8.5336721e-01  -7.8605987e-03  -1.1842414e-02   7.9912184e-01   4.3113734e-02   3.6250468e-01   1.7853566e-01   1.0018316e-01   1.8496969e-01   1.2559575e-01   1.7395696e-01   3.9985361e-01
   1.9760000e+00   8.5012184e-01  -7.8696791e-03  -1.3919066e-02   8.0172940e-01   4.4497452e-02   3.7067447e-01   1.6648691e-01   9.4400954e-02   1.6386538e-01   1.2532231e-01   1.6659211e-01   3.5606225e-01
   2.0010000e+00   8.4607431e-01  -9.6540125e-03  -1.2011382e-02   8.0294524e-01   4.7321531e-02   3.7111371e-01   1.5688414e-01   8.9247652e-02   1.4671052e-01   1.2503651e-01   1.5957375e-01   3.1932393e-01
   2.0260000e+00   8.4282094e-01  -1.0881936e-02  -1.1337589e-02   8.0410141e-01   4.9440158e-02   3.7320709e-01   1.4913644e-01   8.4691736e-02   1.3273636e-01   1.2472289e-01   1.5294897e-01   2.8839123e-01
   2.0510000e+00   8.3795227e-01  -1.4811435e-02  -2.7162031e-03   8.0261633e-01   5.4537413e-02   3.5996022e-01   1.4279633e-01   8.0677567e-02   1.2128332e-01   1.2437358e-01   1.4671172e-01   2.6215257e-01
   2.0760000e+00   8.3421770e-01  -1.7622576e-02   3.9034377e-03   8.0136136e-01   5.8340089e-02   3.4970316e-01   1.3753244e-01   7.7143812e-02   1.1181966e-01   1.2398427e-01   1.4083230e-01   2.3969222e-01
   2.1010000e+00   8.3175040e-01  -1.7021837e-02   1.9063474e-03   8.0284400e-01   5.8084526e-02   3.5615350e-01   1.3310023e-01   7.4031786e-02   1.0392781e-01   1.2355235e-01   1.3527267e-01   2.2028092e-01
   2.1260000e+00   8.2913887e-01  -1.7277601e-02   3.0643451e-03   8.0320459e-01   5.8694286e-02   3.5615544e-01   1.2931804e-01   7.1288659e-02   9.7282670e-02   1.2307603e-01   1.2999393e-01   2.0334590e-01
   2.1510000e+00   8.2636518e-01  -1.5833162e-02   1.7175653e-04   8.0517025e-01   5.7187915e-02   3.6481755e-01   1.2604941e-01   6.8868208e-02   9.1631147e-02   1.2255400e-01   1.2495986e-01   1.8843882e-01
   2.1760000e+00   8.2608223e-01  -1.6777321e-02   1.2218519e-03   8.0469234e-01   5.8769578e-02   3.6100649e-01   1.2568332e-01   6.8565612e-02   9.0656753e-02   1.2245533e-01   1.2352557e-01   1.8466403e-01
   2.2010000e+00   8.2605030e-01  -1.7187946e-02   6.6716815e-04   8.0472517e-01   5.9447562e-02   3.6015130e-01   1.2567780e-01   6.8548587e-02   9.0250728e-02   1.2241033e-01   1.2256678e-01   1.8240836e-01
   2.2260000e+00   8.2605721e-01  -1.7179549e-02  -8.6147143e-04   8.0505368e-01   5.9749699e-02   3.6072056e-01   1.2565368e-01   6.8534283e-02   8.9814236e-02   1.2235892e-01   1.2159113e-01   1.8020868e-01
   2.2510000e+00   8.2500380e-01  -1.7268100e-02  -1.4140619e-03   8.0674981e-01   5.7446932e-02   3.6512334e-01   1.2534265e-01   6.8383310e-02   8.9334141e-02   1.2184735e-01   1.2017685e-01   1.7762961e-01
   2.2760000e+00   8.1900582e-01  -1.7480903e-02  -2.5167364e-03   8.1452673e-01   4.8675918e-02   3.7471969e-01   1.2350464e-01   6.7496438e-02   8.8765343e-02   1.1893205e-01   1.1648966e-01   1.7294275e-01
   2.3010000e+00   8.1283886e-01  -1.7727661e-02  -1.3111393e-03   8.2150244e-01   3.9173053e-02   3.8682559e-01   1.2149142e-01   6.6583357e-02   8.8214943e-02   1.1616758e-01   1.1299358e-01   1.6864690e-01
   2.3260000e+00   8.0656381e-01  -1.7882144e-02   2.4627767e-03   8.2726158e-01   2.9278242e-02   4.0142268e-01   1.1934469e-01   6.5674642e-02   8.7712786e-02   1.1367043e-01   1.0986689e-01   1.6494878e-01
   2.3510000e+00   8.0038572e-01  -1.7755409e-02   5.8104526e-03   8.3207910e-01   2.0910756e-02   4.1358066e-01   1.1709293e-01   6.4783305e-02   8.7263116e-02   1.1147403e-01   1.0715596e-01   1.6188248e-01
   2.3760000e+00   7.9422830e-01  -1.7272726e-02   8.1306447e-03   8.3606556e-01   1.4345327e-02   4.2239225e-01   1.1475737e-01   6.3911820e-02   8.6856247e-02   1.0957162e-01   1.0484419e-01   1.5940069e-01
   2.4010000e+00   7.8821210e-01  -1.6689422e-02   9.4134293e-03   8.3950967e-01   9.2893165e-03   4.2809133e-01   1.1235531e-01   6.3056936e-02   8.6476221e-02   1.0793990e-01   1.0289062e-01   1.5742610e-01
   2.4260000e+00   7.8255047e-01  -1.6106975e-02   1.2420469e-02   8.4194523e-01   4.2436442e-03   4.3529065e-01   1.0990179e-01   6.2212621e-02   8.6105044e-02   1.0655056e-01   1.0124860e-01   1.5587618e-01
   2.4510000e+00   7.7661746e-01  -1.5816858e-02   1.2093552e-02   8.4513270e-01   1.0173160e-03   4.3636359e-01   1.0741032e-01   6.1371748e-02   8.5724790e-02   1.0537534e-01   9.9873765e-02   1.5467343e-01
   2.4760000e+00   7.7175172e-01  -1.5256408e-02   1.6541569e-02   8.4617875e-01  -3.3054031e-03   4.4396103e-01   1.0489328e-01   6.0527043e-02   8.5318550e-02   1.0438796e-01   9.8726764e-02   1.5374877e-01
   2.5010000e+00   7.6686125e-01  -1.4767012e-02   1.9899724e-02   8.4727378e-01  -6.7893897e-03   4.4921843e-01   1.0236209e-01   5.9671609e-02   8.4870806e-02   1.0356460e-01   9.7773638e-02   1.5304182e-01
   2.5260000e+00   7.6196007e-01  -1.4380478e-02   2.2154789e-02   8.4848098e-01  -9.5129610e-03   4.5222501e-01   9.9827331e-02   5.8799216e-02   8.4367551e-02   1.0288373e-01   9.6985291e-02   1.5250000e-01
   2.5510000e+00   7.5742592e-01  -1.3892890e-02   2.4594808e-02   8.4922860e-01  -1.1882473e-02   4.5516749e-01   9.7298819e-02   5.7904464e-02   8.3796305e-02   1.0232582e-01   9.6336653e-02   1.5207738e-01
   2.5760000e+00   7.5527714e-01  -1.3280496e-02   2.6607347e-02   8.4893746e-01  -1.3343486e-02   4.5834726e-01   9.5248485e-02   5.7111021e-02   8.2897996e-02   1.0196695e-01   9.5743432e-02   1.5130487e-01
   2.6010000e+00   7.5610828e-01  -1.2978655e-02   2.5569052e-02   8.4614662e-01  -1.2020390e-02   4.5760362e-01   9.3528520e-02   5.5596261e-02   8.1139492e-02   9.9676924e-02   9.2651808e-02   1.4788753e-01
   2.6260000e+00   7.5675583e-01  -1.2087311e-02   2.5027815e-02   8.4098389e-01  -9.9307215e-03   4.5668208e-01   9.1314666e-02   5.3159840e-02   7.9090712e-02   9.5181577e-02   8.7109362e-02   1.4275225e-01
   2.6510000e+00   7.5629734e-01  -1.0412644e-02   2.4524200e-02   8.3636858e-01  -9.5252140e-03   4.5733764e-01   8.8998626e-02   5.0875758e-02   7.7125605e-02   9.1036652e-02   8.1988960e-02   1.3823164e-01
   2.6760000e+00   7.5639958e-01  -6.3680958e-03   1.6097754e-02   8.3790702e-01  -7.3540528e-03   4.5864775e-01   8.6659338e-02   4.8801862e-02   7.5290059e-02   8.7361696e-02   7.7449365e-02   1.3443256e-01
   2.7010000e+00   7.5540321e-01  -3.8840156e-03   1.5389267e-02   8.3302476e-01  -7.7570616e-03   4.6032974e-01   8.4343211e-02   4.6949913e-02   7.3593217e-02   8.4174703e-02   7.3509315e-02   1.3132273e-01
   2.7260000e+00   7.5414864e-01  -1.6681007e-03   1.7236827e-02   8.2584874e-01  -9.2093048e-03   4.6249307e-01   8.2075428e-02   4.5308112e-02   7.2026508e-02   8.1445905e-02   7.0124989e-02   1.2881441e-01
   2.7510000e+00   7.5299482e-01   8.8330643e-04   1.6385880e-02   8.2169752e-01  -9.9338057e-03   4.6441485e-01   7.9867982e-02   4.3854256e-02   7.0574270e-02   7.9127444e-02   6.7230839e-02   1.2680605e-01
   2.7760000e+00   7.5213018e-01   3.5013287e-03   1.4449410e-02   8.1854001e-01  -1.0096554e-02   4.6605154e-01   7.7724946e-02   4.2562858e-02   6.9219151e-02   7.7167966e-02   6.4758629e-02   1.2520043e-01
   2.8010000e+00   7.5135771e-01   5.9953531e-03   1.2577513e-02   8.1565580e-01  -1.0279793e-02   4.6765905e-01   7.5645841e-02   4.1408739e-02   6.7944645e-02   7.5519025e-02   6.2645246e-02   1.2391101e-01
   2.8260000e+00   7.5061304e-01   8.1784828e-03   9.1274378e-03   8.1522910e-01  -9.7104955e-03   4.6852237e-01   7.3627753e-02   4.0368681e-02   6.6736133e-02   7.4137391e-02   6.0835167e-02   1.2286315e-01
   2.8510000e+00   7.5014479e-01   1.0095792e-02   7.6538883e-03   8.1314290e-01  -9.8748038e-03   4.6984843e-01   7.1666650e-02   3.9422049e-02   6.5581225e-02   7.2985434e-02   5.9280613e-02   1.2199333e-01
   2.8760000e+00   7.4981950e-01   1.1883751e-02   6.8520292e-03   8.1080112e-01  -1.0404565e-02   4.7144539e-01   6.9758183e-02   3.8550903e-02   6.4469768e-02   7.2030701e-02   5.7940794e-02   1.2124777e-01
   2.9010000e+00   7.4963351e-01   1.2459970e-02   4.9863030e-03   8.0954815e-01  -9.2352648e-03   4.7143428e-01   6.8783401e-02   3.7899320e-02   6.3815373e-02   7.0892982e-02   5.6535538e-02   1.2052982e-01
   2.9260000e+00   7.5345147e-01   1.4935539e-02  -2.2259920e-03   8.1185412e-01  -6.4539155e-03   4.8448921e-01   6.7377289e-02   3.7284876e-02   6.1461306e-02   7.0570920e-02   5.5520425e-02   1.1635340e-01
   2.9510000e+00   7.5516445e-01   1.7526337e-02  -6.3404489e-03   8.1429719e-01  -9.0804144e-03   4.8945898e-01   6.6136711e-02   3.5514247e-02   5.7061472e-02   6.7639081e-02   5.1854942e-02   1.0790090e-01
   2.9760000e+00   7.5590602e-01   1.7795430e-02  -8.7296982e-03   8.1227360e-01  -1.2139351e-02   4.9935360e-01   6.5230954e-02   3.3629852e-02   5.2895499e-02   6.4032634e-02   4.7782925e-02   9.9611664e-02
   3.0010000e+00   7.5640738e-01   1.8757307e-02  -1.0203155e-02   8.1378506e-01  -1.3605969e-02   5.0133377e-01   6.4544450e-02   3.2013142e-02   4.9530577e-02   6.0762501e-02   4.4291197e-02   9.2782190e-02
   3.0260000e+00   7.5646132e-01   1.8276370e-02  -1.0938310e-02   8.0996917e-01  -1.5570294e-02   5.0896133e-01   6.4028707e-02   3.0623289e-02   4.6818933e-02   5.7842188e-02   4.1344152e-02   8.7214742e-02
   3.0510000e+00   7.5654699e-01   1.8354573e-02  -1.1166935e-02   8.0972455e-01  -1.5816989e-02   5.0977449e-01   6.3643248e-02   2.9417047e-02   4.4617230e-02   5.5241521e-02   3.8861816e-02   8.2668627e-02
   3.0760000e+00   7.5647721e-01   1.8144638e-02  -1.1051226e-02   8.0891999e-01  -1.5902109e-02   5.1059523e-01   6.3356703e-02   2.8358065e-02   4.2809169e-02   5.2918870e-02   3.6760706e-02   7.8929986e-02
   3.1010000e+00   7.5629209e-01   1.7793886e-02  -1.1570558e-02   8.0483155e-01  -1.7989111e-02   5.1759747e-01   6.3145254e-02   2.7417957e-02   4.1306166e-02   5.0833693e-02   3.4967636e-02   7.5827282e-02
   3.1260000e+00   7.5620323e-01   1.7625026e-02  -1.1705663e-02   8.0287829e-01  -1.8681734e-02   5.2031516e-01   6.2990784e-02   2.6575017e-02   4.0042182e-02   4.8950554e-02   3.3422520e-02   7.3228244e-02
   3.1510000e+00   7.5598401e-01   1.7434701e-02  -1.1873039e-02   7.9979996e-01  -1.9719567e-02   5.2419637e-01   6.2879326e-02   2.5812600e-02   3.8968108e-02   4.7239787e-02   3.2077299e-02   7.1032239e-02
   3.1760000e+00   7.5602997e-01   1.7397797e-02  -1.1684252e-02   7.9930388e-01  -1.9083121e-02   5.2340821e-01   6.2799910e-02   2.5117764e-02   3.8047177e-02   4.5676973e-02   3.0893852e-02   6.9162768e-02
   3.2010000e+00   7.5653618e-01   1.7487370e-02  -1.1167252e-02   8.0154542e-01  -1.6517292e-02   5.1778906e-01   6.2743729e-02   2.4480245e-02   3.7251533e-02   4.4242102e-02   2.9841915e-02   6.7561356e-02
   3.2260000e+00   7.5591532e-01   1.6494903e-02  -1.0345993e-02   7.9777181e-01  -1.7090072e-02   5.2097655e-01   6.2703564e-02   2.3891713e-02   3.6559750e-02   4.2918750e-02   2.8897334e-02   6.6182899e-02
   3.2510000e+00   7.5557975e-01   1.5399741e-02  -9.1376298e-03   7.9504895e-01  -1.6272813e-02   5.2134480e-01   6.2673372e-02   2.3345246e-02   3.5955079e-02   4.1693356e-02   2.8040674e-02   6.4992217e-02
   3.2760000e+00   7.5635481e-01   1.5221164e-02  -8.3816644e-03   7.9619544e-01  -1.3048035e-02   5.1592241e-01   6.2648015e-02   2.2834960e-02   3.5424187e-02   4.0554633e-02   2.7256150e-02   6.3961533e-02
   3.3010000e+00   7.5824865e-01   1.5926911e-02  -1.0175165e-02   7.9556041e-01  -1.2825766e-02   5.2150202e-01   6.2392073e-02   2.2736723e-02   3.5043623e-02   4.0500742e-02   2.6992466e-02   6.2905909e-02
   3.3260000e+00   7.5999325e-01   1.6808120e-02  -1.2204584e-02   7.9531191e-01  -1.3392498e-02   5.2556987e-01   6.2122055e-02   2.2638881e-02   3.4639775e-02   4.0460130e-02   2.6682940e-02   6.1654215e-02
   3.3510000e+00   7.6182351e-01   1.7733539e-02  -1.4306260e-02   7.9474258e-01  -1.3885682e-02   5.3155399e-01   6.1870035e-02   2.2533419e-02   3.4192602e-02   4.0396888e-02   2.6327844e-02   6.0255447e-02
   3.3760000e+00   7.6355985e-01   1.8618283e-02  -1.6307496e-02   7.9399174e-01  -1.4318791e-02   5.3824224e-01   6.1648369e-02   2.2425997e-02   3.3736167e-02   4.0312827e-02   2.5950122e-02   5.8813836e-02
   3.4010000e+00   7.6485630e-01   1.9407263e-02  -1.8034800e-02   7.9362473e-01  -1.4967067e-02   5.4256478e-01   6.1461071e-02   2.2320610e-02   3.3289854e-02   4.0211322e-02   2.5565266e-02   5.7390460e-02
   3.4260000e+00   7.6618955e-01   2.0047290e-02  -1.9460898e-02   7.9245087e-01  -1.5257028e-02   5.5002587e-01   6.1307614e-02   2.2219798e-02   3.2863210e-02   4.0095969e-02   2.5182829e-02   5.6017345e-02
   3.4510000e+00   7.6717184e-01   2.0734040e-02  -2.0981058e-02   7.9205590e-01  -1.5869820e-02   5.5371933e-01   6.1185254e-02   2.2125044e-02   3.2459944e-02   3.9970068e-02   2.4808225e-02   5.4709164e-02
   3.4760000e+00   7.6804265e-01   2.1328130e-02  -2.2286237e-02   7.9141979e-01  -1.6387486e-02   5.5812680e-01   6.1090316e-02   2.2037127e-02   3.2080551e-02   3.9836453e-02   2.4444172e-02   5.3470927e-02
   3.5010000e+00   7.6882801e-01   2.1742076e-02  -2.3190627e-02   7.9023229e-01  -1.6685482e-02   5.6439130e-01   6.1018834e-02   2.1956376e-02   3.1723866e-02   3.9697502e-02   2.4091678e-02   5.2302565e-02
   3.5260000e+00   7.6945683e-01   2.2181692e-02  -2.4190566e-02   7.8929483e-01  -1.7081705e-02   5.6929687e-01   6.0966867e-02   2.1882833e-02   3.1387945e-02   3.9555188e-02   2.3750688e-02   5.1201512e-02
   3.5510000e+00   7.7042544e-01   2.2342970e-02  -2.5291609e-02   7.8863112e-01  -1.7206701e-02   5.7131378e-01   5.9936894e-02   2.1503267e-02   3.0566066e-02   3.9133542e-02   2.3255547e-02   4.9885405e-02
   3.5760000e+00   7.6869464e-01   1.9903944e-02  -2.7526763e-02   7.8466160e-01  -1.8329937e-02   5.8001944e-01   5.8829665e-02   2.1092762e-02   2.9720093e-02   3.8653933e-02   2.2759718e-02   4.8630350e-02
   3.6010000e+00   7.6760331e-01   1.8324216e-02  -2.9062084e-02   7.8208568e-01  -1.9106010e-02   5.8553273e-01   5.7807483e-02   2.0701504e-02   2.8926596e-02   3.8162148e-02   2.2287638e-02   4.7472033e-02
   3.6260000e+00   7.6762745e-01   1.7940220e-02  -2.9914070e-02   7.8115508e-01  -1.9413731e-02   5.8757425e-01   5.6882775e-02   2.0333390e-02   2.8186991e-02   3.7665558e-02   2.1839266e-02   4.6404898e-02
   3.6510000e+00   7.6756755e-01   1.7476749e-02  -3.0796888e-02   7.8012611e-01  -1.9742411e-02   5.8971299e-01   5.6059082e-02   1.9989751e-02   2.7499414e-02   3.7169698e-02   2.1413574e-02   4.5422795e-02
   3.6760000e+00   7.6844301e-01   1.8023156e-02  -3.0352891e-02   7.8059251e-01  -1.9331024e-02   5.8898706e-01   5.5290470e-02   1.9750323e-02   2.7213689e-02   3.6923000e-02   2.1256024e-02   4.5198253e-02
   3.7010000e+00   7.6952809e-01   1.8832559e-02  -2.9075431e-02   7.8129311e-01  -1.8411140e-02   5.8852064e-01   5.4557024e-02   1.9532445e-02   2.6996342e-02   3.6714365e-02   2.1141792e-02   4.5104158e-02
   3.7260000e+00   7.6897997e-01   1.8171230e-02  -2.9626887e-02   7.8064518e-01  -1.8683516e-02   5.8867541e-01   5.3857570e-02   1.9322836e-02   2.6788225e-02   3.6507398e-02   2.1032660e-02   4.5031199e-02
   3.7510000e+00   7.7077156e-01   1.9845277e-02  -2.7079687e-02   7.8220198e-01  -1.6992317e-02   5.8802271e-01   5.3191270e-02   1.9120589e-02   2.6585040e-02   3.6299860e-02   2.0926735e-02   4.4972217e-02
   3.7760000e+00   7.7102943e-01   2.0058586e-02  -2.6566560e-02   7.8239419e-01  -1.6624704e-02   5.8789663e-01   5.2558335e-02   1.8925118e-02   2.6385102e-02   3.6090160e-02   2.0823067e-02   4.4923340e-02
   3.8010000e+00   7.6905677e-01   1.7801703e-02  -2.9452862e-02   7.8017131e-01  -1.8355949e-02   5.8844980e-01   5.1959118e-02   1.8735971e-02   2.6187961e-02   3.5877182e-02   2.0721145e-02   4.4882119e-02
   3.8260000e+00   7.6892988e-01   1.7825876e-02  -2.9233663e-02   7.8027721e-01  -1.8226273e-02   5.8838260e-01   5.1393735e-02   1.8552739e-02   2.5993745e-02   3.5660164e-02   2.0620688e-02   4.4846767e-02
   3.8510000e+00   7.6774223e-01   1.6338860e-02  -3.1162419e-02   7.7876624e-01  -1.9351957e-02   5.8871478e-01   5.0861949e-02   1.8375025e-02   2.5802821e-02   3.5438612e-02   2.0521542e-02   4.4815823e-02
   3.8760000e+00   7.6759449e-01   1.6498138e-02  -3.0686712e-02   7.7909740e-01  -1.9090506e-02   5.8860342e-01   5.0363173e-02   1.8202427e-02   2.5615620e-02   3.5212230e-02   2.0423635e-02   4.4787997e-02
   3.9010000e+00   7.6688502e-01   1.5749933e-02  -3.1480269e-02   7.7842618e-01  -1.9546164e-02   5.8872758e-01   4.9896517e-02   1.8034536e-02   2.5432551e-02   3.4980878e-02   2.0326942e-02   4.4762079e-02
   3.9260000e+00   7.6673458e-01   1.6610564e-02  -2.9838550e-02   7.7986962e-01  -1.8720202e-02   5.8846066e-01   4.9460846e-02   1.7870943e-02   2.5253956e-02   3.4744532e-02   2.0231469e-02   4.4736905e-02
   3.9510000e+00   7.6646040e-01   1.7585226e-02  -2.7925934e-02   7.8161060e-01  -1.7785799e-02   5.8818159e-01   4.9054844e-02   1.7711235e-02   2.5080092e-02   3.4503256e-02   2.0137244e-02   4.4711325e-02
   3.9760000e+00   7.6614219e-01   1.7117599e-02  -2.8276528e-02   7.8072975e-01  -1.8227650e-02   5.8795084e-01   4.8877457e-02   1.7514366e-02   2.4994825e-02   3.4026642e-02   1.9951554e-02   4.4641169e-02
   4.0010000e+00   7.6613535e-01   1.6775188e-02  -2.8475138e-02   7.7988364e-01  -1.8473287e-02   5.8771042e-01   4.8861447e-02   1.7284080e-02   2.4975326e-02   3.3358720e-02   1.9690151e-02   4.4523341e-02
   4.0260000e+00   7.6645407e-01   1.6787599e-02  -2.8268624e-02   7.8167588e-01  -1.6655316e-02   5.8907288e-01   4.8837036e-02   1.7052291e-02   2.4953751e-02   3.2689240e-02   1.9429829e-02   4.4395177e-02
   4.0510000e+00   7.6645238e-01   1.6357904e-02  -2.8633931e-02   7.7929152e-01  -1.7854635e-02   5.8814295e-01   4.8800638e-02   1.6820543e-02   2.4930061e-02   3.2026959e-02   1.9174665e-02   4.4262215e-02
   4.0760000e+00   7.6684355e-01   1.6060656e-02  -2.8556296e-02   7.8129173e-01  -1.5884363e-02   5.8960075e-01   4.8750570e-02   1.6590182e-02   2.4904523e-02   3.1377882e-02   1.8927123e-02   4.4127766e-02
   4.1010000e+00   7.6703492e-01   1.5685490e-02  -2.8840205e-02   7.7981884e-01  -1.6300007e-02   5.8932934e-01   4.8686140e-02   1.6362272e-02   2.4877470e-02   3.0746002e-02   1.8688537e-02   4.3993640e-02
   4.1260000e+00   7.6729193e-01   1.5327547e-02  -2.9122074e-02   7.7843352e-01  -1.6625654e-02   5.8917929e-01   4.8607172e-02   1.6137585e-02   2.4849228e-02   3.0133879e-02   1.8459456e-02   4.3860715e-02
   4.1510000e+00   7.6772852e-01   1.4791552e-02  -2.9296075e-02   7.7883403e-01  -1.5734377e-02   5.8990287e-01   4.8513766e-02   1.5916621e-02   2.4820113e-02   2.9543067e-02   1.8239893e-02   4.3729323e-02
   4.1760000e+00   7.6831068e-01   1.4422624e-02  -2.9326799e-02   7.7970301e-01  -1.4618287e-02   5.9047690e-01   4.8321080e-02   1.5715983e-02   2.4759987e-02   2.9061837e-02   1.8058202e-02   4.3582391e-02
   4.2010000e+00   7.6870068e-01   1.4595627e-02  -2.9320499e-02   7.7927062e-01  -1.4873026e-02   5.9006979e-01   4.7755831e-02   1.5584100e-02   2.4570237e-02   2.8954875e-02   1.8000533e-02   4.3367645e-02
   4.2260000e+00   7.6910158e-01   1.3717524e-02  -2.9677149e-02   7.8021348e-01  -1.4159598e-02   5.9118424e-01   4.7157952e-02   1.5454213e-02   2.4372682e-02   2.8868576e-02   1.7950504e-02   4.3156845e-02
   4.2510000e+00   7.6973318e-01   1.2320788e-02  -3.0257093e-02   7.8150211e-01  -1.3128088e-02   5.9277393e-01   4.6540148e-02   1.5325572e-02   2.4172693e-02   2.8797592e-02   1.7906295e-02   4.2953645e-02
   4.2760000e+00   7.7049426e-01   1.1016328e-02  -3.0846356e-02   7.8255056e-01  -1.2220423e-02   5.9413558e-01   4.5911725e-02   1.5197851e-02   2.3974071e-02   2.8738321e-02   1.7866559e-02   4.2760143e-02
   4.3010000e+00   7.7144343e-01   9.7337909e-03  -3.1477194e-02   7.8346733e-01  -1.1359868e-02   5.9538879e-01   4.5279316e-02   1.5070947e-02   2.3779420e-02   2.8688276e-02   1.7830267e-02   4.2577413e-02
   4.3260000e+00   7.7165952e-01   1.0264352e-02  -3.1322562e-02   7.8300749e-01  -1.1731606e-02   5.9490661e-01   4.4647528e-02   1.4944882e-02   2.3590463e-02   2.8645690e-02   1.7796617e-02   4.2405875e-02
   4.3510000e+00   7.7187912e-01   1.0607229e-02  -3.1206343e-02   7.8274364e-01  -1.1972941e-02   5.9464350e-01   4.4019483e-02   1.4819742e-02   2.3408287e-02   2.8609272e-02   1.7764970e-02   4.2245530e-02
   4.3760000e+00   7.7271175e-01   1.0172912e-02  -3.1473013e-02   7.8292402e-01  -1.1719987e-02   5.9497545e-01   4.3397234e-02   1.4695649e-02   2.3233521e-02   2.8578042e-02   1.7734812e-02   4.2096124e-02
   4.4010000e+00   7.7315007e-01   1.0195368e-02  -3.1515344e-02   7.8287049e-01  -1.1748874e-02   5.9500123e-01   4.2782071e-02   1.4572741e-02   2.3066468e-02   2.8551229e-02   1.7705723e-02   4.1957241e-02
   4.4260000e+00   7.7400394e-01   9.7184312e-03  -3.2411014e-02   7.8311878e-01  -1.1179265e-02   5.9711111e-01   4.2282363e-02   1.4491925e-02   2.2683757e-02   2.8538277e-02   1.7556901e-02   4.1079640e-02
   4.4510000e+00   7.7322936e-01   1.0395414e-02  -3.2177882e-02   7.8285433e-01  -1.2282240e-02   5.9639303e-01   4.1798338e-02   1.4421043e-02   2.2266586e-02   2.8527392e-02   1.7378247e-02   4.0073845e-02
   4.4760000e+00   7.7379201e-01   1.0125643e-02  -3.3011452e-02   7.8298866e-01  -1.1786910e-02   5.9875393e-01   4.1314909e-02   1.4354091e-02   2.1858200e-02   2.8516388e-02   1.7192665e-02   3.9085440e-02
   4.5010000e+00   7.7454949e-01   9.7061775e-03  -3.4056749e-02   7.8316689e-01  -1.1024527e-02   6.0173095e-01   4.0831392e-02   1.4290589e-02   2.1465752e-02   2.8504783e-02   1.7005045e-02   3.8140159e-02
   4.5260000e+00   7.7104232e-01   1.1345297e-02  -3.1376230e-02   7.8243662e-01  -1.4078136e-02   5.9687192e-01   4.0346905e-02   1.4230180e-02   2.1092179e-02   2.8492179e-02   1.6818342e-02   3.7249812e-02
   4.5510000e+00   7.7052665e-01   1.1494125e-02  -3.1336245e-02   7.8232961e-01  -1.4370688e-02   5.9761809e-01   3.9860640e-02   1.4172593e-02   2.0738131e-02   2.8478224e-02   1.6634312e-02   3.6418344e-02
   4.5760000e+00   7.7109738e-01   1.1166034e-02  -3.2278079e-02   7.8240534e-01  -1.3747620e-02   6.0013842e-01   3.9371946e-02   1.4117610e-02   2.0403087e-02   2.8462594e-02   1.6453996e-02   3.5645508e-02
   4.6010000e+00   7.7143420e-01   1.0934298e-02  -3.3017445e-02   7.8241868e-01  -1.3299523e-02   6.0218935e-01   3.8880339e-02   1.4065049e-02   2.0085972e-02   2.8444986e-02   1.6278020e-02   3.4928954e-02
   4.6260000e+00   7.7098165e-01   1.0965357e-02  -3.3055818e-02   7.8229490e-01  -1.3369447e-02   6.0309935e-01   3.8385474e-02   1.4014749e-02   1.9785478e-02   2.8425120e-02   1.6106772e-02   3.4265391e-02
   4.6510000e+00   7.6883878e-01   1.1485436e-02  -3.1527035e-02   7.8182795e-01  -1.4332616e-02   6.0217288e-01   3.7943627e-02   1.3971294e-02   1.9520253e-02   2.8403440e-02   1.5940233e-02   3.3666864e-02
   4.6760000e+00   7.6799317e-01   1.1435652e-02  -3.0570688e-02   7.8227920e-01  -1.5531495e-02   6.0006820e-01   3.7919685e-02   1.3963342e-02   1.9410813e-02   2.8383962e-02   1.5775777e-02   3.3217049e-02
   4.7010000e+00   7.6779567e-01   1.1354181e-02  -3.0258583e-02   7.8237067e-01  -1.5977072e-02   5.9993525e-01   3.7901975e-02   1.3954948e-02   1.9304293e-02   2.8361284e-02   1.5614287e-02   3.2786098e-02
   4.7260000e+00   7.6878988e-01   1.1422840e-02  -3.1572619e-02   7.8163263e-01  -1.4970249e-02   6.0425072e-01   3.7888100e-02   1.3946044e-02   1.9199158e-02   2.8335258e-02   1.5455807e-02   3.2369959e-02
   4.7510000e+00   7.6852806e-01   1.1292000e-02  -3.1041227e-02   7.8174566e-01  -1.5411691e-02   6.0374102e-01   3.7876631e-02   1.3936712e-02   1.9094565e-02   2.8305694e-02   1.5300578e-02   3.1966342e-02
   4.7760000e+00   7.6890880e-01   1.1323115e-02  -3.1586208e-02   7.8135187e-01  -1.5057576e-02   6.0599707e-01   3.7866520e-02   1.3927087e-02   1.8990017e-02   2.8272372e-02   1.5148881e-02   3.1573905e-02
   4.8010000e+00   7.6923670e-01   1.1359908e-02  -3.2082154e-02   7.8097470e-01  -1.4727746e-02   6.0806939e-01   3.7856824e-02   1.3917311e-02   1.8885186e-02   2.8235066e-02   1.5000962e-02   3.1191818e-02
   4.8260000e+00   7.6902977e-01   1.1235852e-02  -3.1776512e-02   7.8009277e-01  -1.4852992e-02   6.0800113e-01   3.7816752e-02   1.3864248e-02   1.8775186e-02   2.8019469e-02   1.4824194e-02   3.0877106e-02
   4.8510000e+00   7.6916574e-01   1.1498534e-02  -3.2561631e-02   7.7758606e-01  -1.4801182e-02   6.0974620e-01   3.7743722e-02   1.3771866e-02   1.8661962e-02   2.7641988e-02   1.4624655e-02   3.0627538e-02
   4.8760000e+00   7.6880261e-01   1.1221345e-02  -3.2198339e-02   7.7644525e-01  -1.4224514e-02   6.0963679e-01   3.7658560e-02   1.3674517e-02   1.8549658e-02   2.7242834e-02   1.4428916e-02   3.0398684e-02
   4.9010000e+00   7.6783212e-01   1.0068782e-02  -3.0262560e-02   7.7721900e-01  -1.2872518e-02   6.0728393e-01   3.7561116e-02   1.3573992e-02   1.8438566e-02   2.6830982e-02   1.4237774e-02   3.0188619e-02
   4.9260000e+00   7.6818605e-01   1.1094693e-02  -3.2120976e-02   7.7296171e-01  -1.3329201e-02   6.1022779e-01   3.7451319e-02   1.3471678e-02   1.8328999e-02   2.6413405e-02   1.4051586e-02   2.9995811e-02
   4.9510000e+00   7.6790176e-01   1.1098523e-02  -3.2225598e-02   7.7086375e-01  -1.2908310e-02   6.1077279e-01   3.7329136e-02   1.3368631e-02   1.8221258e-02   2.5995380e-02   1.3870375e-02   2.9818963e-02
   4.9760000e+00   7.6734028e-01   1.0605587e-02  -3.1522309e-02   7.6976678e-01  -1.2083389e-02   6.1026744e-01   3.7194540e-02   1.3265648e-02   1.8115616e-02   2.5580823e-02   1.3693946e-02   2.9656923e-02
   5.0010000e+00   7.6664604e-01   9.8806979e-03  -3.0470858e-02   7.6906293e-01  -1.1093653e-02   6.0934965e-01   3.7047499e-02   1.3163323e-02   1.8012310e-02   2.5172589e-02   1.3521963e-02   2.9508624e-02
   5.0260000e+00   7.6601863e-01   9.3134503e-03  -2.9706596e-02   7.6798910e-01  -1.0289717e-02   6.0883881e-01   3.6887952e-02   1.3062099e-02   1.7911543e-02   2.4772725e-02   1.3354022e-02   2.9373042e-02
   5.0510000e+00   7.6541425e-01   8.8256865e-03  -2.9128285e-02   7.6683787e-01  -9.7054300e-03   6.0860487e-01   3.6715802e-02   1.2962303e-02   1.7813473e-02   2.4382673e-02   1.3189691e-02   2.9249173e-02
   5.0760000e+00   7.6491401e-01   8.6913514e-03  -2.9133000e-02   7.6514072e-01  -9.5620997e-03   6.0907668e-01   3.6530910e-02   1.2864174e-02   1.7718222e-02   2.4003417e-02   1.3028545e-02   2.9136012e-02
   5.1010000e+00   7.6430067e-01   8.0110162e-03  -2.8272489e-02   7.6446670e-01  -8.8316276e-03   6.0850369e-01   3.6333081e-02   1.2767882e-02   1.7625866e-02   2.3635606e-02   1.2870183e-02   2.9032549e-02
   5.1260000e+00   7.6373918e-01   7.8012184e-03  -2.8202409e-02   7.6304940e-01  -8.7433299e-03   6.0886706e-01   3.6122066e-02   1.2673545e-02   1.7536443e-02   2.3279632e-02   1.2714242e-02   2.8937758e-02
   5.1510000e+00   7.6352040e-01   7.4566528e-03  -2.7544352e-02   7.6261651e-01  -8.5878820e-03   6.0800979e-01   3.6004303e-02   1.2635016e-02   1.7432769e-02   2.3135873e-02   1.2615831e-02   2.8722287e-02
   5.1760000e+00   7.6302089e-01   7.6955047e-03  -2.7995316e-02   7.6229122e-01  -8.6824753e-03   6.0907503e-01   3.5951429e-02   1.2628336e-02   1.7417079e-02   2.3116921e-02   1.2592187e-02   2.8667214e-02
   5.2010000e+00   7.6318581e-01   7.5164676e-03  -2.7908404e-02   7.6230324e-01  -8.4325247e-03   6.0892899e-01   3.5904876e-02   1.2623239e-02   1.7415563e-02   2.3110289e-02   1.2579155e-02   2.8641520e-02
   5.2260000e+00   7.6251095e-01   7.6923440e-03  -2.8108055e-02   7.6211362e-01  -8.6471301e-03   6.0956836e-01   3.5859729e-02   1.2617616e-02   1.7414545e-02   2.3106565e-02   1.2568185e-02   2.8615951e-02
   5.2510000e+00   7.6282283e-01   7.4532070e-03  -2.8010316e-02   7.6214707e-01  -8.3621809e-03   6.0935486e-01   3.5815696e-02   1.2611411e-02   1.7413678e-02   2.3104471e-02   1.2558626e-02   2.8590171e-02
   5.2760000e+00   7.6222271e-01   7.5662693e-03  -2.8131613e-02   7.6205880e-01  -8.5178859e-03   6.0985156e-01   3.5772559e-02   1.2604673e-02   1.7412837e-02   2.3103290e-02   1.2550069e-02   2.8564169e-02
   5.3010000e+00   7.6202066e-01   7.5241500e-03  -2.8160870e-02   7.6203068e-01  -8.4916608e-03   6.1004000e-01   3.5730151e-02   1.2597490e-02   1.7411978e-02   2.3102620e-02   1.2542239e-02   2.8538008e-02
   5.3260000e+00   7.6212278e-01   7.3654804e-03  -2.8132554e-02   7.6203018e-01  -8.3361907e-03   6.1000710e-01   3.5688344e-02   1.2589952e-02   1.7411090e-02   2.3102234e-02   1.2534946e-02   2.8511758e-02
   5.3510000e+00   7.5985825e-01   8.0564951e-03  -2.7314215e-02   7.6121095e-01  -8.9025650e-03   6.1047334e-01   3.5480169e-02   1.2563570e-02   1.7371372e-02   2.3071099e-02   1.2512436e-02   2.8484690e-02
   5.3760000e+00   7.5815543e-01   8.5635354e-03  -2.6941563e-02   7.6063009e-01  -9.1415841e-03   6.1081134e-01   3.5171157e-02   1.2525762e-02   1.7306076e-02   2.3020051e-02   1.2481094e-02   2.8458965e-02
   5.4010000e+00   7.5760577e-01   8.7223051e-03  -2.7335616e-02   7.6052784e-01  -8.8686756e-03   6.1101030e-01   3.4844733e-02   1.2485847e-02   1.7233817e-02   2.2963203e-02   1.2448297e-02   2.8435158e-02
   5.4260000e+00   7.5627752e-01   9.1223521e-03  -2.7225754e-02   7.6009123e-01  -8.9227195e-03   6.1128594e-01   3.4509431e-02   1.2444748e-02   1.7156273e-02   2.2901196e-02   1.2414417e-02   2.8413048e-02
   5.4510000e+00   7.5460270e-01   9.6221967e-03  -2.6879629e-02   7.5949834e-01  -9.1232601e-03   6.1157939e-01   3.4171833e-02   1.2403135e-02   1.7074804e-02   2.2834593e-02   1.2379766e-02   2.8392356e-02
   5.4760000e+00   7.5329638e-01   1.0021022e-02  -2.6788539e-02   7.5905978e-01  -9.1562097e-03   6.1183805e-01   3.3836816e-02   1.2361467e-02   1.6990490e-02   2.2763884e-02   1.2344604e-02   2.8372765e-02
   5.5010000e+00   7.5190125e-01   1.0452975e-02  -2.6583278e-02   7.5855786e-01  -9.2608454e-03   6.1209271e-01   3.3507872e-02   1.2320038e-02   1.6904178e-02   2.2689486e-02   1.2309144e-02   2.8353938e-02
   5.5260000e+00   7.5143319e-01   1.0691450e-02  -2.7151996e-02   7.5848242e-01  -8.8824634e-03   6.1236916e-01   3.3187411e-02   1.2279016e-02   1.6816529e-02   2.2611753e-02   1.2273559e-02   2.8335530e-02
   5.5510000e+00   7.5141879e-01   1.0849481e-02  -2.8104112e-02   7.5860775e-01  -8.2653692e-03   6.1266857e-01   3.2877035e-02   1.2238479e-02   1.6728065e-02   2.2530990e-02   1.2237990e-02   2.8317198e-02
   5.5760000e+00   7.4929369e-01   1.1419739e-02  -2.7046215e-02   7.5764220e-01  -8.8935468e-03   6.1280552e-01   3.2577740e-02   1.2198444e-02   1.6639202e-02   2.2447455e-02   1.2202550e-02   2.8298608e-02
   5.6010000e+00   7.4830139e-01   1.1791239e-02  -2.7043760e-02   7.5725206e-01  -8.8692021e-03   6.1304680e-01   3.2290091e-02   1.2158884e-02   1.6550274e-02   2.2361374e-02   1.2167327e-02   2.8279444e-02
   5.6260000e+00   7.4607896e-01   1.2330852e-02  -2.5676260e-02   7.5613479e-01  -9.6869219e-03   6.1305762e-01   3.2014343e-02   1.2119747e-02   1.6461557e-02   2.2272943e-02   1.2132392e-02   2.8259406e-02
   5.6510000e+00   7.4446623e-01   1.2765284e-02  -2.4862085e-02   7.5532936e-01  -1.0164227e-02   6.1312701e-01   3.1750533e-02   1.2080964e-02   1.6373280e-02   2.2182336e-02   1.2097795e-02   2.8238218e-02
   5.6760000e+00   7.4357118e-01   1.3128315e-02  -2.4843200e-02   7.5495814e-01  -1.0151807e-02   6.1336543e-01   3.1498547e-02   1.2042457e-02   1.6285639e-02   2.2089709e-02   1.2063573e-02   2.8215629e-02
   5.7010000e+00   7.4333845e-01   1.3178581e-02  -2.4797339e-02   7.5481644e-01  -1.0165341e-02   6.1347371e-01   3.1470239e-02   1.2039848e-02   1.6271100e-02   2.2079017e-02   1.2058883e-02   2.8207962e-02
   5.7260000e+00   7.4279189e-01   1.3062173e-02  -2.4344718e-02   7.5458987e-01  -1.0381474e-02   6.1367820e-01   3.1457006e-02   1.2038916e-02   1.6261986e-02   2.2073531e-02   1.2056246e-02   2.8201298e-02
   5.7510000e+00   7.4291115e-01   1.3163813e-02  -2.4579568e-02   7.5455152e-01  -1.0253592e-02   6.1371769e-01   3.1447344e-02   1.2037928e-02   1.6254443e-02   2.2069126e-02   1.2054156e-02   2.8194857e-02
   5.7760000e+00   7.4263833e-01   1.3068644e-02  -2.4367279e-02   7.5443097e-01  -1.0341433e-02   6.1388268e-01   3.1439780e-02   1.2036789e-02   1.6247931e-02   2.2065378e-02   1.2052426e-02   2.8188565e-02
   5.8010000e+00   7.4208995e-01   1.2804748e-02  -2.3841964e-02   7.5427925e-01  -1.0572926e-02   6.1415079e-01   3.1433473e-02   1.2035474e-02   1.6242110e-02   2.2062036e-02   1.2050936e-02   2.8182376e-02
   5.8260000e+00   7.4201238e-01   1.2778072e-02  -2.3808179e-02   7.5420360e-01  -1.0576383e-02   6.1425345e-01   3.1427936e-02   1.2033995e-02   1.6236766e-02   2.2058947e-02   1.2049611e-02   2.8176261e-02
   5.8510000e+00   7.4183187e-01   1.2678282e-02  -2.3655614e-02   7.5412779e-01  -1.0632154e-02   6.1439558e-01   3.1422886e-02   1.2032376e-02   1.6231755e-02   2.2056019e-02   1.2048400e-02   2.8170202e-02
   5.8760000e+00   7.4211155e-01   1.2850803e-02  -2.3988544e-02   7.5408323e-01  -1.0471862e-02   6.1436753e-01   3.1418149e-02   1.2030643e-02   1.6226982e-02   2.2053198e-02   1.2047270e-02   2.8164187e-02
   5.9010000e+00   7.4232482e-01   1.2984802e-02  -2.4246008e-02   7.5402548e-01  -1.0346783e-02   6.1436640e-01   3.1413623e-02   1.2028821e-02   1.6222382e-02   2.2050448e-02   1.2046199e-02   2.8158208e-02
   5.9260000e+00   7.4202999e-01   1.2818693e-02  -2.4475666e-02   7.5375244e-01  -1.0586087e-02   6.1603995e-01   3.1375843e-02   1.2007892e-02   1.6161810e-02   2.2005647e-02   1.2014327e-02   2.8035460e-02
   5.9510000e+00   7.4165270e-01   1.2505698e-02  -2.3918883e-02   7.5357037e-01  -1.0567443e-02   6.1585489e-01   3.1331134e-02   1.1982004e-02   1.6086042e-02   2.1949403e-02   1.1973434e-02   2.7878415e-02
   5.9760000e+00   7.4134786e-01   1.2340030e-02  -2.4293435e-02   7.5323333e-01  -1.0863682e-02   6.1805671e-01   3.1284839e-02   1.1954391e-02   1.6005689e-02   2.1888788e-02   1.1929417e-02   2.7710438e-02
   6.0010000e+00   7.4093732e-01   1.2012307e-02  -2.3826619e-02   7.5301379e-01  -1.0910968e-02   6.1826472e-01   3.1237659e-02   1.1925668e-02   1.5923146e-02   2.1825194e-02   1.1883692e-02   2.7537382e-02
   6.0260000e+00   7.4056864e-01   1.1667866e-02  -2.3065487e-02   7.5285550e-01  -1.0794974e-02   6.1752380e-01   3.1190079e-02   1.1896283e-02   1.5839905e-02   2.1759675e-02   1.1837170e-02   2.7362794e-02
   6.0510000e+00   7.4015180e-01   1.1375723e-02  -2.2983017e-02   7.5255038e-01  -1.1001637e-02   6.1882192e-01   3.1142436e-02   1.1866555e-02   1.5756863e-02   2.1693018e-02   1.1790429e-02   2.7188730e-02
   6.0760000e+00   7.3970624e-01   1.1080423e-02  -2.3010264e-02   7.5222078e-01  -1.1284361e-02   6.2050381e-01   3.1094961e-02   1.1836713e-02   1.5674546e-02   2.1625800e-02   1.1743829e-02   2.7016332e-02
   6.1010000e+00   7.3919418e-01   1.0780029e-02  -2.3276847e-02   7.5184559e-01  -1.1739094e-02   6.2303748e-01   3.1047816e-02   1.1806916e-02   1.5593251e-02   2.1558442e-02   1.1697598e-02   2.6846209e-02
   6.1260000e+00   7.3883414e-01   1.0478768e-02  -2.2862116e-02   7.5163165e-01  -1.1763330e-02   6.2321363e-01   3.1001114e-02   1.1777278e-02   1.5513137e-02   2.1491248e-02   1.1651873e-02   2.6678656e-02
   6.1510000e+00   7.3833857e-01   1.0148976e-02  -2.2864233e-02   7.5129249e-01  -1.2083513e-02   6.2497042e-01   3.0954931e-02   1.1747879e-02   1.5434286e-02   2.1424435e-02   1.1606741e-02   2.6513793e-02
   6.1760000e+00   7.3787394e-01   9.8175951e-03  -2.2729485e-02   7.5098113e-01  -1.2314672e-02   6.2625573e-01   3.0909323e-02   1.1718773e-02   1.5356728e-02   2.1358159e-02   1.1562251e-02   2.6351646e-02
   6.2010000e+00   7.3753898e-01   9.5242031e-03  -2.2285586e-02   7.5077620e-01  -1.2303004e-02   6.2627184e-01   3.0864326e-02   1.1690000e-02   1.5280470e-02   2.1292530e-02   1.1518433e-02   2.6192193e-02
   6.2260000e+00   7.3708250e-01   9.1862489e-03  -2.2070268e-02   7.5048232e-01  -1.2493415e-02   6.2731065e-01   3.0819964e-02   1.1661586e-02   1.5205503e-02   2.1227622e-02   1.1475299e-02   2.6035386e-02
   6.2510000e+00   7.3703789e-01   8.9911702e-03  -2.1056528e-02   7.5048177e-01  -1.1984234e-02   6.2482896e-01   3.0776255e-02   1.1633550e-02   1.5131809e-02   2.1163488e-02   1.1432854e-02   2.5881166e-02
   6.2760000e+00   7.3672021e-01   8.7086868e-03  -2.0607645e-02   7.5029535e-01  -1.1962837e-02   6.2476977e-01   3.0733208e-02   1.1605902e-02   1.5059367e-02   2.1100162e-02   1.1391097e-02   2.5729471e-02
   6.3010000e+00   7.3669786e-01   8.6616609e-03  -2.0416382e-02   7.5030653e-01  -1.1873370e-02   6.2434708e-01   3.0726675e-02   1.1601514e-02   1.5048546e-02   2.1089991e-02   1.1384707e-02   2.5707028e-02
   6.3260000e+00   7.3669581e-01   8.6479394e-03  -2.0336214e-02   7.5033077e-01  -1.1814381e-02   6.2417801e-01   3.0725771e-02   1.1600803e-02   1.5047501e-02   2.1088251e-02   1.1383940e-02   2.5705192e-02
   6.3510000e+00   7.3666612e-01   8.6255717e-03  -2.0330467e-02   7.5032088e-01  -1.1834567e-02   6.2422026e-01   3.0725280e-02   1.1600411e-02   1.5047081e-02   2.1087274e-02   1.1383573e-02   2.5704577e-02
   6.3760000e+00   7.3666532e-01   8.6205658e-03  -2.0293416e-02   7.5033985e-01  -1.1794805e-02   6.2416860e-01   3.0725015e-02   1.1600194e-02   1.5046907e-02   2.1086723e-02   1.1383387e-02   2.5704375e-02
   6.4010000e+00   7.3663403e-01   8.5986427e-03  -2.0320958e-02   7.5031220e-01  -1.1855790e-02   6.2421609e-01   3.0724873e-02   1.1600075e-02   1.5046832e-02   2.1086414e-02   1.1383289e-02   2.5704312e-02
   6.4260000e+00   7.3661808e-01   8.5865493e-03  -2.0329972e-02   7.5030157e-01  -1.1880749e-02   6.2422926e-01   3.0724797e-02   1.1600008e-02   1.5046798e-02   2.1086239e-02   1.1383236e-02   2.5704293e-02
   6.4510000e+00   7.3661235e-01   8.5813477e-03  -2.0327433e-02   7.5030259e-01  -1.1880688e-02   6.2422911e-01   3.0724757e-02   1.1599972e-02   1.5046783e-02   2.1086141e-02   1.1383206e-02   2.5704288e-02
   6.4760000e+00   7.3660811e-01   8.5773762e-03  -2.0326282e-02   7.5030324e-01  -1.1881210e-02   6.2422922e-01   3.0724737e-02   1.1599951e-02   1.5046776e-02   2.1086085e-02   1.1383189e-02   2.5704287e-02
   6.5010000e+00   7.3660442e-01   8.5739095e-03  -2.0326932e-02   7.5030250e-01  -1.1884245e-02   6.2422960e-01   3.0724727e-02   1.1599940e-02   1.5046773e-02   2.1086054e-02   1.1383180e-02   2.5704287e-02
   6.5260000e+00   7.3660062e-01   8.5704635e-03  -2.0329099e-02   7.5029952e-01  -1.1891386e-02   6.2422818e-01   3.0724723e-02   1.1599934e-02   1.5046772e-02   2.1086036e-02   1.1383174e-02   2.5704287e-02
   6.5510000e+00   7.3660059e-01   8.5696580e-03  -2.0327634e-02   7.5030221e-01  -1.1886952e-02   6.2422937e-01   3.0724721e-02   1.1599931e-02   1.5046771e-02   2.1086026e-02   1.1383171e-02   2.5704286e-02
   6.5760000e+00   7.3659966e-01   8.5682827e-03  -2.0328094e-02   7.5030218e-01  -1.1887832e-02   6.2422923e-01   3.0724720e-02   1.1599929e-02   1.5046771e-02   2.1086020e-02   1.1383169e-02   2.5704286e-02
   6.6010000e+00   7.3659895e-01   8.5671174e-03  -2.0328507e-02   7.5030167e-01  -1.1889407e-02   6.2422817e-01   3.0724720e-02   1.1599928e-02   1.5046771e-02   2.1086017e-02   1.1383168e-02   2.5704285e-02
   6.6260000e+00   7.3659908e-01   8.5665340e-03  -2.0328793e-02   7.5030235e-01  -1.1888655e-02   6.2422879e-01   3.0724719e-02   1.1599928e-02   1.5046770e-02   2.1086015e-02   1.1383167e-02   2.5704285e-02
   6.6510000e+00   7.3659920e-01   8.5659780e-03  -2.0329145e-02   7.5030249e-01  -1.1888819e-02   6.2422865e-01   3.0724719e-02   1.1599927e-02   1.5046770e-02   2.1086014e-02   1.1383167e-02   2.5704284e-02
   6.6760000e+00   7.3659970e-01   8.5656665e-03  -2.0329824e-02   7.5030325e-01  -1.1887874e-02   6.2422995e-01   3.0724719e-02   1.1599927e-02   1.5046770e-02   2.1086013e-02   1.1383167e-02   2.5704284e-02
   6.7010000e+00   7.3660063e-01   8.5655826e-03  -2.0331299e-02   7.5030501e-01  -1.1885319e-02   6.2423391e-01   3.0724719e-02   1.1599927e-02   1.5046770e-02   2.1086013e-02   1.1383166e-02   2.5704283e-02
   6.7260000e+00   7.3660100e-01   8.5652905e-03  -2.0331090e-02   7.5030463e-01  -1.1886078e-02   6.2423223e-01   3.0724719e-02   1.1599927e-02   1.5046770e-02   2.1086013e-02   1.1383166e-02   2.5704283e-02
   6.7510000e+00   7.3660148e-01   8.5650808e-03  -2.0330925e-02   7.5030438e-01  -1.1886585e-02   6.2423084e-01   3.0724719e-02   1.1599927e-02   1.5046770e-02   2.1086013e-02   1.1383166e-02   2.5704282e-02
   6.7760000e+00   7.3660184e-01   8.5649392e-03  -2.0328991e-02   7.5030310e-01  -1.1888365e-02   6.2422556e-01   3.0724718e-02   1.1599927e-02   1.5046769e-02   2.1086013e-02   1.1383166e-02   2.5704282e-02
   6.8010000e+00   7.3660247e-01   8.5648149e-03  -2.0329268e-02   7.5030317e-01  -1.1888380e-02   6.2422529e-01   3.0724718e-02   1.1599927e-02   1.5046769e-02   2.1086012e-02   1.1383166e-02   2.5704282e-02
   6.8260000e+00   7.3660315e-01   8.5647078e-03  -2.0329836e-02   7.5030340e-01  -1.1888179e-02   6.2422566e-01   3.0724717e-02   1.1599927e-02   1.5046769e-02   2.1086012e-02   1.1383166e-02   2.5704281e-02
   6.8510000e+00   7.3660390e-01   8.5645518e-03  -2.0331812e-02   7.5030427e-01  -1.1887256e-02   6.2422885e-01   3.0724717e-02   1.1599927e-02   1.5046769e-02   2.1086012e-02   1.1383166e-02   2.5704281e-02
   6.8760000e+00   7.3660455e-01   8.5645309e-03  -2.0331265e-02   7.5030400e-01  -1.1887603e-02   6.2422703e-01   3.0724717e-02   1.1599927e-02   1.5046768e-02   2.1086012e-02   1.1383166e-02   2.5704280e-02
   6.9010000e+00   7.3660518e-01   8.5645730e-03  -2.0329909e-02   7.5030340e-01  -1.1888270e-02   6.2422370e-01   3.0724716e-02   1.1599927e-02   1.5046768e-02   2.1086012e-02   1.1383166e-02   2.5704280e-02
   6.9260000e+00   7.3660585e-01   8.5645590e-03  -2.0329745e-02   7.5030331e-01  -1.1888398e-02   6.2422269e-01   3.0724716e-02   1.1599927e-02   1.5046768e-02   2.1086012e-02   1.1383166e-02   2.5704280e-02
   6.9510000e+00   7.3660653e-01   8.5644845e-03  -2.0330629e-02   7.5030363e-01  -1.1888104e-02   6.2422368e-01   3.0724715e-02   1.1599927e-02   1.5046768e-02   2.1086012e-02   1.1383166e-02   2.5704279e-02
   6.9760000e+00   7.3660720e-01   8.5643928e-03  -2.0331794e-02   7.5030406e-01  -1.1887713e-02   6.2422519e-01   3.0724715e-02   1.1599926e-02   1.5046768e-02   2.1086012e-02   1.1383166e-02   2.5704279e-02
   7.0010000e+00   7.3660785e-01   8.5642960e-03  -2.0333088e-02   7.5030452e-01  -1.1887282e-02   6.2422695e-01   3.0724714e-02   1.1599926e-02   1.5046767e-02   2.1086012e-02   1.1383166e-02   2.5704279e-02


==> data/m_log.dat <==
   1.0000000e-03   2.1070301e+00   4.6977583e+00
   2.6000000e-02   8.2011576e-01   2.5268964e+00
   5.1000000e-02   4.8710022e-01   2.2604555e+00
   7.6000000e-02   4.2756389e-01   2.0347795e+00
   1.0100000e-01   4.7718844e-01   1.9446213e+00
   1.2600000e-01   4.9665252e-01   1.8649237e+00
   1.5100000e-01   4.7998656e-01   1.8272926e+00
   1.7600000e-01   4.9869676e-01   1.7858691e+00
   2.0100000e-01   5.1752208e-01   9.6492970e-01
   2.2600000e-01   5.1504106e-01   7.2588006e-01
   2.5100000e-01   5.0011524e-01   6.1602767e-01
   2.7600000e-01   4.7871196e-01   5.4840964e-01
   3.0100000e-01   2.2388178e-01   4.9126255e-01
   3.2600000e-01   1.3931707e-01   4.4498247e-01
   3.5100000e-01   1.0881795e-01   4.1463410e-01
   3.7600000e-01   8.4230597e-02   3.9221196e-01
   4.0100000e-01   7.2731574e-02   3.7246505e-01
   4.2600000e-01   6.1283738e-02   3.5594667e-01
   4.5100000e-01   5.3659925e-02   3.4248428e-01
   4.7600000e-01   5.1364824e-02   3.3047169e-01
   5.0100000e-01   4.5536364e-02   3.1994256e-01
   5.2600000e-01   4.3638142e-02   3.1015530e-01
   5.5100000e-01   4.0642718e-02   3.0390030e-01
   5.7600000e-01   4.3375226e-02   2.9848309e-01
   6.0100000e-01   4.0067985e-02   2.9268790e-01
   6.2600000e-01   3.4422228e-02   2.8759538e-01
   6.5100000e-01   3.2235573e-02   2.8247580e-01
   6.7600000e-01   2.9451880e-02   2.8111059e-01
   7.0100000e-01   2.8128605e-02   2.7943265e-01
   7.2600000e-01   2.7340547e-02   2.7767580e-01
   7.5100000e-01   2.8580047e-02   2.7618300e-01
   7.7600000e-01   2.8186969e-02   2.7456341e-01
   8.0100000e-01   2.4229317e-02   2.7272711e-01
   8.2600000e-01   2.3095284e-02   2.7111779e-01
   8.5100000e-01   2.1284398e-02   2.6967616e-01
   8.7600000e-01   2.1960097e-02   2.6788869e-01
   9.0100000e-01   2.3223085e-02   2.6627646e-01
   9.2600000e-01   2.4624484e-02   2.6473135e-01
   9.5100000e-01   2.5404252e-02   2.6323437e-01
   9.7600000e-01   2.2243280e-02   2.6074704e-01
   1.0010000e+00   2.3997963e-02   2.5735878e-01
   1.0260000e+00   2.5442026e-02   2.5421633e-01
   1.0510000e+00   2.1837740e-02   2.5102139e-01
   1.0760000e+00   2.0543520e-02   2.4789558e-01
   1.1010000e+00   1.5994898e-02   2.4496752e-01
   1.1260000e+00   1.7396308e-02   2.4179765e-01
   1.1510000e+00   1.5905913e-02   2.3901165e-01
   1.1760000e+00   1.6081859e-02   2.3637788e-01
   1.2010000e+00   1.5901069e-02   2.3378708e-01
   1.2260000e+00   1.4219831e-02   2.3056366e-01
   1.2510000e+00   1.3775166e-02   2.2709846e-01
   1.2760000e+00   1.2539146e-02   2.2361939e-01
   1.3010000e+00   1.2632466e-02   2.2031858e-01
   1.3260000e+00   9.1222137e-03   2.1715346e-01
   1.3510000e+00   9.4276085e-03   2.1399364e-01
   1.3760000e+00   9.3416809e-03   2.1097591e-01
   1.4010000e+00   8.2779662e-03   2.0814619e-01
   1.4260000e+00   7.8857016e-03   2.0419637e-01
   1.4510000e+00   7.7084520e-03   2.0033956e-01
   1.4760000e+00   7.5221304e-03   1.9659421e-01
   1.5010000e+00   7.1842400e-03   1.9298355e-01
   1.5260000e+00   6.9664818e-03   1.8953122e-01
   1.5510000e+00   6.7888588e-03   1.8624244e-01
   1.5760000e+00   6.6374967e-03   1.8310239e-01
   1.6010000e+00   6.4202485e-03   1.8010585e-01
   1.6260000e+00   6.1968556e-03   1.7827790e-01
   1.6510000e+00   5.9750255e-03   1.7660105e-01
   1.6760000e+00   6.1882421e-03   1.7501316e-01
   1.7010000e+00   6.1192572e-03   1.7347123e-01
   1.7260000e+00   6.0475734e-03   1.7197994e-01
   1.7510000e+00   5.7201487e-03   1.7049481e-01
   1.7760000e+00   5.8482129e-03   1.6907283e-01
   1.8010000e+00   5.1637883e-03   1.6766946e-01
   1.8260000e+00   4.7905295e-03   1.6627883e-01
   1.8510000e+00   5.0656387e-03   1.6488248e-01
   1.8760000e+00   4.8872916e-03   1.6351672e-01
   1.9010000e+00   4.9252758e-03   1.6217411e-01
   1.9260000e+00   4.9403111e-03   1.6125139e-01
   1.9510000e+00   4.5145734e-03   1.6038315e-01
   1.9760000e+00   4.7225366e-03   1.5944586e-01
   2.0010000e+00   5.2189754e-03   1.5850699e-01
   2.0260000e+00   4.8941907e-03   1.5761303e-01
   2.0510000e+00   4.3444005e-03   1.5666338e-01
   2.0760000e+00   3.9782024e-03   1.5573099e-01
   2.1010000e+00   4.5842935e-03   1.5480599e-01
   2.1260000e+00   3.6567720e-03   1.5389941e-01
   2.1510000e+00   3.9781060e-03   1.5297618e-01
   2.1760000e+00   3.4673883e-03   1.5267075e-01
   2.2010000e+00   3.5186932e-03   1.5236751e-01
   2.2260000e+00   3.1174403e-03   1.5207352e-01
   2.2510000e+00   2.8471826e-03   1.5166649e-01
   2.2760000e+00   2.7177764e-03   1.5096507e-01
   2.3010000e+00   2.6405192e-03   1.5024451e-01
   2.3260000e+00   2.5121504e-03   1.4952115e-01
   2.3510000e+00   2.5688334e-03   1.4880241e-01
   2.3760000e+00   2.4825511e-03   1.4810541e-01
   2.4010000e+00   2.5913355e-03   1.4740400e-01
   2.4260000e+00   2.3538175e-03   1.4673535e-01
   2.4510000e+00   2.3481588e-03   1.4607014e-01
   2.4760000e+00   2.3082137e-03   1.4543447e-01
   2.5010000e+00   2.1725309e-03   1.4478780e-01
   2.5260000e+00   2.0265972e-03   1.4415974e-01
   2.5510000e+00   2.1785309e-03   1.4354688e-01
   2.5760000e+00   2.4138337e-03   1.4312216e-01
   2.6010000e+00   2.0563853e-03   1.4265234e-01
   2.6260000e+00   2.0127131e-03   1.4200598e-01
   2.6510000e+00   1.8072336e-03   1.4129129e-01
   2.6760000e+00   1.5556121e-03   1.4054199e-01
   2.7010000e+00   1.7254934e-03   1.3974175e-01
   2.7260000e+00   1.4892609e-03   1.3892993e-01
   2.7510000e+00   1.4447515e-03   1.3810889e-01
   2.7760000e+00   1.4139290e-03   1.3727937e-01
   2.8010000e+00   1.3540335e-03   1.3644836e-01
   2.8260000e+00   1.2926594e-03   1.3561874e-01
   2.8510000e+00   1.2970025e-03   1.3478853e-01
   2.8760000e+00   1.3205980e-03   1.3396547e-01
   2.9010000e+00   1.3278420e-03   1.3338797e-01
   2.9260000e+00   1.4045310e-03   1.3266583e-01
   2.9510000e+00   1.7446532e-03   1.3214174e-01
   2.9760000e+00   1.4510702e-03   1.3160955e-01
   3.0010000e+00   1.4616801e-03   1.3104616e-01
   3.0260000e+00   1.5418508e-03   1.3045125e-01
   3.0510000e+00   1.3942467e-03   1.2985310e-01
   3.0760000e+00   1.2988772e-03   1.2924597e-01
   3.1010000e+00   1.2539425e-03   1.2863531e-01
   3.1260000e+00   1.2550749e-03   1.2802191e-01
   3.1510000e+00   1.3345854e-03   1.2741472e-01
   3.1760000e+00   1.4407752e-03   1.2681298e-01
   3.2010000e+00   1.4196911e-03   1.2621321e-01
   3.2260000e+00   1.4338448e-03   1.2561759e-01
   3.2510000e+00   1.4285872e-03   1.2502562e-01
   3.2760000e+00   1.4169453e-03   1.2443602e-01
   3.3010000e+00   1.4198840e-03   1.2426506e-01
   3.3260000e+00   1.4710885e-03   1.2401657e-01
   3.3510000e+00   1.7088061e-03   1.2371305e-01
   3.3760000e+00   1.7218932e-03   1.2340089e-01
   3.4010000e+00   1.7977162e-03   1.2307268e-01
   3.4260000e+00   1.8586152e-03   1.2272526e-01
   3.4510000e+00   1.7780567e-03   1.2237893e-01
   3.4760000e+00   1.8298548e-03   1.2202283e-01
   3.5010000e+00   2.0287296e-03   1.2166563e-01
   3.5260000e+00   2.0330229e-03   1.2129713e-01
   3.5510000e+00   2.4087066e-03   1.2073128e-01
   3.5760000e+00   2.3024637e-03   1.2017428e-01
   3.6010000e+00   2.3275565e-03   1.1959856e-01
   3.6260000e+00   2.5234247e-03   1.1901387e-01
   3.6510000e+00   2.3261157e-03   1.1844168e-01
   3.6760000e+00   2.4278912e-03   1.1809842e-01
   3.7010000e+00   2.2784281e-03   1.1776245e-01
   3.7260000e+00   2.2102434e-03   1.1742780e-01
   3.7510000e+00   2.2772101e-03   1.1709688e-01
   3.7760000e+00   2.2042878e-03   1.1677793e-01
   3.8010000e+00   2.1470513e-03   1.1646242e-01
   3.8260000e+00   2.1510261e-03   1.1614317e-01
   3.8510000e+00   2.0656160e-03   1.1583187e-01
   3.8760000e+00   1.9516278e-03   1.1552897e-01
   3.9010000e+00   1.8523880e-03   1.1523406e-01
   3.9260000e+00   1.8285216e-03   1.1492663e-01
   3.9510000e+00   1.7370105e-03   1.1463472e-01
   3.9760000e+00   1.7602927e-03   1.1425781e-01
   4.0010000e+00   1.7557701e-03   1.1383440e-01
   4.0260000e+00   1.7581287e-03   1.1340474e-01
   4.0510000e+00   1.6524402e-03   1.1297276e-01
   4.0760000e+00   1.6758858e-03   1.1254101e-01
   4.1010000e+00   1.6979497e-03   1.1210727e-01
   4.1260000e+00   1.6834738e-03   1.1166824e-01
   4.1510000e+00   1.5919233e-03   1.1123910e-01
   4.1760000e+00   1.5595553e-03   1.1086549e-01
   4.2010000e+00   1.4243357e-03   1.1059920e-01
   4.2260000e+00   1.4623958e-03   1.1032967e-01
   4.2510000e+00   1.3314878e-03   1.1006572e-01
   4.2760000e+00   1.2537618e-03   1.0980425e-01
   4.3010000e+00   1.1219024e-03   1.0954363e-01
   4.3260000e+00   1.0078792e-03   1.0927955e-01
   4.3510000e+00   1.0080535e-03   1.0901656e-01
   4.3760000e+00   9.9843135e-04   1.0875460e-01
   4.4010000e+00   9.4959672e-04   1.0849062e-01
   4.4260000e+00   9.8951766e-04   1.0809791e-01
   4.4510000e+00   9.7830753e-04   1.0769570e-01
   4.4760000e+00   1.0590218e-03   1.0728109e-01
   4.5010000e+00   1.0741936e-03   1.0686715e-01
   4.5260000e+00   9.8455749e-04   1.0645956e-01
   4.5510000e+00   1.0056723e-03   1.0605133e-01
   4.5760000e+00   1.0772948e-03   1.0564573e-01
   4.6010000e+00   1.1371830e-03   1.0524012e-01
   4.6260000e+00   1.1907219e-03   1.0484420e-01
   4.6510000e+00   1.0630430e-03   1.0449591e-01
   4.6760000e+00   1.1356877e-03   1.0428032e-01
   4.7010000e+00   1.2389858e-03   1.0407228e-01
   4.7260000e+00   1.2958745e-03   1.0386799e-01
   4.7510000e+00   1.3115096e-03   1.0366439e-01
   4.7760000e+00   1.2950091e-03   1.0346171e-01
   4.8010000e+00   1.3936805e-03   1.0325806e-01
   4.8260000e+00   1.3888133e-03   1.0298117e-01
   4.8510000e+00   1.3768269e-03   1.0266592e-01
   4.8760000e+00   1.3798798e-03   1.0234158e-01
   4.9010000e+00   1.3516822e-03   1.0201345e-01
   4.9260000e+00   1.3828083e-03   1.0167886e-01
   4.9510000e+00   1.3979865e-03   1.0134275e-01
   4.9760000e+00   1.4163334e-03   1.0100723e-01
   5.0010000e+00   1.4140424e-03   1.0066890e-01
   5.0260000e+00   1.4071500e-03   1.0033170e-01
   5.0510000e+00   1.3904174e-03   9.9994459e-02
   5.0760000e+00   1.4018546e-03   9.9656038e-02
   5.1010000e+00   1.4165346e-03   9.9317432e-02
   5.1260000e+00   1.4223117e-03   9.8978683e-02
   5.1510000e+00   1.4217719e-03   9.8770051e-02
   5.1760000e+00   1.4115686e-03   9.8723191e-02
   5.2010000e+00   1.4013747e-03   9.8674992e-02
   5.2260000e+00   1.4068237e-03   9.8630099e-02
   5.2510000e+00   1.4073963e-03   9.8585559e-02
   5.2760000e+00   1.3866070e-03   9.8542280e-02
   5.3010000e+00   1.3716318e-03   9.8499713e-02
   5.3260000e+00   1.3842761e-03   9.8455899e-02
   5.3510000e+00   1.3744812e-03   9.8331864e-02
   5.3760000e+00   1.3991334e-03   9.8182491e-02
   5.4010000e+00   1.3969260e-03   9.8026191e-02
   5.4260000e+00   1.3650011e-03   9.7866265e-02
   5.4510000e+00   1.3937172e-03   9.7702477e-02
   5.4760000e+00   1.3717386e-03   9.7540626e-02
   5.5010000e+00   1.3866387e-03   9.7376807e-02
   5.5260000e+00   1.3904227e-03   9.7215396e-02
   5.5510000e+00   1.3696391e-03   9.7052517e-02
   5.5760000e+00   1.3815993e-03   9.6892905e-02
   5.6010000e+00   1.3592216e-03   9.6734000e-02
   5.6260000e+00   1.3134824e-03   9.6578742e-02
   5.6510000e+00   1.3033688e-03   9.6422746e-02
   5.6760000e+00   1.3050409e-03   9.6269532e-02
   5.7010000e+00   1.2552581e-03   9.6266634e-02
   5.7260000e+00   1.2594147e-03   9.6250718e-02
   5.7510000e+00   1.3105362e-03   9.6235208e-02
   5.7760000e+00   1.3143789e-03   9.6223458e-02
   5.8010000e+00   1.3146893e-03   9.6213145e-02
   5.8260000e+00   1.3903223e-03   9.6200561e-02
   5.8510000e+00   1.4910760e-03   9.6188717e-02
   5.8760000e+00   1.4678797e-03   9.6179870e-02
   5.9010000e+00   1.5023820e-03   9.6169242e-02
   5.9260000e+00   1.4227809e-03   9.6065050e-02
   5.9510000e+00   1.3435148e-03   9.5952541e-02
   5.9760000e+00   1.4671364e-03   9.5827052e-02
   6.0010000e+00   1.5078454e-03   9.5697414e-02
   6.0260000e+00   1.5526034e-03   9.5567163e-02
   6.0510000e+00   1.5086689e-03   9.5435807e-02
   6.0760000e+00   1.5679355e-03   9.5302021e-02
   6.1010000e+00   1.5752903e-03   9.5170280e-02
   6.1260000e+00   1.5172418e-03   9.5038686e-02
   6.1510000e+00   1.5207824e-03   9.4906217e-02
   6.1760000e+00   1.5328215e-03   9.4774138e-02
   6.2010000e+00   1.6047394e-03   9.4643194e-02
   6.2260000e+00   1.6177952e-03   9.4512688e-02
   6.2510000e+00   1.6325849e-03   9.4383385e-02
   6.2760000e+00   1.5904485e-03   9.4253780e-02
   6.3010000e+00   1.5152850e-03   9.4252847e-02
   6.3260000e+00   1.4907324e-03   9.4250044e-02
   6.3510000e+00   1.4754891e-03   9.4248462e-02
   6.3760000e+00   1.4432443e-03   9.4246925e-02
   6.4010000e+00   1.4157368e-03   9.4246666e-02
   6.4260000e+00   1.4523256e-03   9.4245579e-02
   6.4510000e+00   1.3961092e-03   9.4246264e-02
   6.4760000e+00   1.4762598e-03   9.4246667e-02
   6.5010000e+00   1.4511823e-03   9.4244756e-02
   6.5260000e+00   1.4815125e-03   9.4244097e-02
   6.5510000e+00   1.4183574e-03   9.4245578e-02
   6.5760000e+00   1.5106010e-03   9.4243698e-02
   6.6010000e+00   1.5249602e-03   9.4244019e-02
   6.6260000e+00   1.5439263e-03   9.4245213e-02
   6.6510000e+00   1.5140205e-03   9.4244756e-02
   6.6760000e+00   1.5536138e-03   9.4244595e-02
   6.7010000e+00   1.4709482e-03   9.4244858e-02
   6.7260000e+00   1.4845785e-03   9.4244126e-02
   6.7510000e+00   1.5115950e-03   9.4243721e-02
   6.7760000e+00   1.5182486e-03   9.4245073e-02
   6.8010000e+00   1.4950465e-03   9.4244197e-02
   6.8260000e+00   1.4425006e-03   9.4243889e-02
   6.8510000e+00   1.4822618e-03   9.4243269e-02
   6.8760000e+00   1.4402376e-03   9.4243223e-02
   6.9010000e+00   1.4447524e-03   9.4242649e-02
   6.9260000e+00   1.4406382e-03   9.4242612e-02
   6.9510000e+00   1.4201773e-03   9.4243671e-02
   6.9760000e+00   1.4702341e-03   9.4243872e-02
   7.0010000e+00   1.4825566e-03   9.4242662e-02


==> data/mass.dat <==
   1.0000000e-03   9.1401791e+00   9.9973831e+00
   2.6000000e-02   1.0148839e+01   2.1098348e+00
   5.1000000e-02   1.0061033e+01   7.6861201e-01
   7.6000000e-02   1.0073765e+01   5.0537920e-01
   1.0100000e-01   1.0101670e+01   4.1359262e-01
   1.2600000e-01   1.0092693e+01   3.6820208e-01
   1.5100000e-01   1.0137979e+01   3.3692978e-01
   1.7600000e-01   1.0145436e+01   3.0958692e-01
   2.0100000e-01   1.0179360e+01   2.7952411e-01
   2.2600000e-01   1.0194008e+01   2.5373177e-01
   2.5100000e-01   1.0185968e+01   2.3030916e-01
   2.7600000e-01   1.0177170e+01   2.0868347e-01
   3.0100000e-01   1.0018003e+01   1.1368056e-01
   3.2600000e-01   1.0041059e+01   9.3016055e-02
   3.5100000e-01   1.0045542e+01   7.7366145e-02
   3.7600000e-01   1.0034823e+01   7.0124232e-02
   4.0100000e-01   1.0034442e+01   6.5326776e-02
   4.2600000e-01   1.0032136e+01   6.1573488e-02
   4.5100000e-01   1.0026304e+01   5.8345791e-02
   4.7600000e-01   1.0023612e+01   5.5401706e-02
   5.0100000e-01   1.0020378e+01   5.2612629e-02
   5.2600000e-01   1.0017770e+01   4.9906404e-02
   5.5100000e-01   1.0015937e+01   4.8831635e-02
   5.7600000e-01   1.0023070e+01   4.8003149e-02
   6.0100000e-01   1.0021834e+01   4.7011820e-02
   6.2600000e-01   1.0021504e+01   4.5879833e-02
   6.5100000e-01   1.0018214e+01   4.4634560e-02
   6.7600000e-01   1.0016801e+01   4.0993489e-02
   7.0100000e-01   1.0018119e+01   3.7902012e-02
   7.2600000e-01   1.0019632e+01   3.5449605e-02
   7.5100000e-01   1.0021536e+01   3.3432707e-02
   7.7600000e-01   1.0018102e+01   3.1717960e-02
   8.0100000e-01   1.0015910e+01   3.0217910e-02
   8.2600000e-01   1.0014667e+01   2.8874449e-02
   8.5100000e-01   1.0013326e+01   2.7648302e-02
   8.7600000e-01   1.0014421e+01   2.6512475e-02
   9.0100000e-01   1.0014324e+01   2.5448128e-02
   9.2600000e-01   1.0012230e+01   2.4441946e-02
   9.5100000e-01   1.0010045e+01   2.3484422e-02
   9.7600000e-01   1.0009801e+01   2.2439808e-02
   1.0010000e+00   1.0007657e+01   2.1233033e-02
   1.0260000e+00   1.0007572e+01   2.0021925e-02
   1.0510000e+00   1.0011921e+01   1.8835656e-02
   1.0760000e+00   1.0013417e+01   1.7688723e-02
   1.1010000e+00   1.0017406e+01   1.6587555e-02
   1.1260000e+00   1.0019641e+01   1.5534602e-02
   1.1510000e+00   1.0015470e+01   1.4530542e-02
   1.1760000e+00   1.0013474e+01   1.3575344e-02
   1.2010000e+00   1.0008631e+01   1.2668720e-02
   1.2260000e+00   1.0010639e+01   1.1901886e-02
   1.2510000e+00   1.0010269e+01   1.1326538e-02
   1.2760000e+00   1.0010420e+01   1.0764626e-02
   1.3010000e+00   1.0010018e+01   1.0211890e-02
   1.3260000e+00   1.0008292e+01   9.6665640e-03
   1.3510000e+00   1.0007517e+01   9.1284008e-03
   1.3760000e+00   1.0007407e+01   8.5981810e-03
   1.4010000e+00   1.0006672e+01   8.0774194e-03
   1.4260000e+00   1.0006874e+01   7.7468091e-03
   1.4510000e+00   1.0006994e+01   7.4517411e-03
   1.4760000e+00   1.0006820e+01   7.1625360e-03
   1.5010000e+00   1.0006870e+01   6.8746992e-03
   1.5260000e+00   1.0006915e+01   6.5851754e-03
   1.5510000e+00   1.0006904e+01   6.2923362e-03
   1.5760000e+00   1.0006902e+01   5.9958225e-03
   1.6010000e+00   1.0006918e+01   5.6963396e-03
   1.6260000e+00   1.0006883e+01   5.4707123e-03
   1.6510000e+00   1.0007060e+01   5.2791890e-03
   1.6760000e+00   1.0007004e+01   5.1013183e-03
   1.7010000e+00   1.0007155e+01   4.9338337e-03
   1.7260000e+00   1.0007106e+01   4.7740503e-03
   1.7510000e+00   1.0007105e+01   4.6198647e-03
   1.7760000e+00   1.0006969e+01   4.4696884e-03
   1.8010000e+00   1.0007140e+01   4.3223702e-03
   1.8260000e+00   1.0006990e+01   4.1771234e-03
   1.8510000e+00   1.0006890e+01   4.0334633e-03
   1.8760000e+00   1.0006923e+01   3.8911528e-03
   1.9010000e+00   1.0006622e+01   3.7501554e-03
   1.9260000e+00   1.0006267e+01   3.5633108e-03
   1.9510000e+00   1.0006362e+01   3.3876970e-03
   1.9760000e+00   1.0005486e+01   3.2272904e-03
   2.0010000e+00   1.0004525e+01   3.0811238e-03
   2.0260000e+00   1.0004446e+01   2.9480835e-03
   2.0510000e+00   1.0004378e+01   2.8270119e-03
   2.0760000e+00   1.0004601e+01   2.7167803e-03
   2.1010000e+00   1.0004785e+01   2.6163309e-03
   2.1260000e+00   1.0004511e+01   2.5246964e-03
   2.1510000e+00   1.0004741e+01   2.4410053e-03
   2.1760000e+00   1.0004365e+01   2.2875048e-03
   2.2010000e+00   1.0004148e+01   2.1384780e-03
   2.2260000e+00   1.0003717e+01   2.0050397e-03
   2.2510000e+00   1.0003795e+01   1.8920496e-03
   2.2760000e+00   1.0003753e+01   1.8221224e-03
   2.3010000e+00   1.0003729e+01   1.7624687e-03
   2.3260000e+00   1.0003660e+01   1.7116203e-03
   2.3510000e+00   1.0003676e+01   1.6681956e-03
   2.3760000e+00   1.0003570e+01   1.6310047e-03
   2.4010000e+00   1.0003629e+01   1.5990586e-03
   2.4260000e+00   1.0003362e+01   1.5715440e-03
   2.4510000e+00   1.0003282e+01   1.5477898e-03
   2.4760000e+00   1.0002872e+01   1.5272339e-03
   2.5010000e+00   1.0002808e+01   1.5093966e-03
   2.5260000e+00   1.0002558e+01   1.4938577e-03
   2.5510000e+00   1.0002450e+01   1.4802394e-03
   2.5760000e+00   1.0002697e+01   1.4551529e-03
   2.6010000e+00   1.0002488e+01   1.3926584e-03
   2.6260000e+00   1.0002009e+01   1.3190673e-03
   2.6510000e+00   1.0002028e+01   1.2526948e-03
   2.6760000e+00   1.0001848e+01   1.1932500e-03
   2.7010000e+00   1.0001868e+01   1.1400492e-03
   2.7260000e+00   1.0001672e+01   1.0922802e-03
   2.7510000e+00   1.0001478e+01   1.0491469e-03
   2.7760000e+00   1.0001381e+01   1.0099339e-03
   2.8010000e+00   1.0001297e+01   9.7402669e-04
   2.8260000e+00   1.0001239e+01   9.4091068e-04
   2.8510000e+00   1.0001208e+01   9.1016028e-04
   2.8760000e+00   1.0001208e+01   8.8142601e-04
   2.9010000e+00   1.0001163e+01   8.5399827e-04
   2.9260000e+00   1.0001313e+01   8.2202521e-04
   2.9510000e+00   1.0001323e+01   8.0079245e-04
   2.9760000e+00   1.0001516e+01   7.8387252e-04
   3.0010000e+00   1.0001527e+01   7.6822888e-04
   3.0260000e+00   1.0001495e+01   7.5368992e-04
   3.0510000e+00   1.0001666e+01   7.4008167e-04
   3.0760000e+00   1.0001693e+01   7.2724520e-04
   3.1010000e+00   1.0001900e+01   7.1504142e-04
   3.1260000e+00   1.0001757e+01   7.0335072e-04
   3.1510000e+00   1.0001780e+01   6.9207091e-04
   3.1760000e+00   1.0001864e+01   6.8111475e-04
   3.2010000e+00   1.0001879e+01   6.7040781e-04
   3.2260000e+00   1.0001856e+01   6.5988668e-04
   3.2510000e+00   1.0001831e+01   6.4949771e-04
   3.2760000e+00   1.0001807e+01   6.3919604e-04
   3.3010000e+00   1.0001820e+01   6.2983568e-04
   3.3260000e+00   1.0001759e+01   6.2110339e-04
   3.3510000e+00   1.0001758e+01   6.1267766e-04
   3.3760000e+00   1.0001881e+01   6.0454040e-04
   3.4010000e+00   1.0001965e+01   5.9667851e-04
   3.4260000e+00   1.0001936e+01   5.8908081e-04
   3.4510000e+00   1.0002131e+01   5.8173687e-04
   3.4760000e+00   1.0002113e+01   5.7463662e-04
   3.5010000e+00   1.0002241e+01   5.6777031e-04
   3.5260000e+00   1.0002361e+01   5.6112849e-04
   3.5510000e+00   1.0002142e+01   5.5457617e-04
   3.5760000e+00   1.0002085e+01   5.4856621e-04
   3.6010000e+00   1.0001710e+01   5.4310694e-04
   3.6260000e+00   1.0001639e+01   5.3815723e-04
   3.6510000e+00   1.0001610e+01   5.3367190e-04
   3.6760000e+00   1.0001647e+01   5.2925979e-04
   3.7010000e+00   1.0001662e+01   5.2519293e-04
   3.7260000e+00   1.0001699e+01   5.2151004e-04
   3.7510000e+00   1.0001319e+01   5.1819069e-04
   3.7760000e+00   1.0001358e+01   5.1520792e-04
   3.8010000e+00   1.0001231e+01   5.1253204e-04
   3.8260000e+00   1.0001077e+01   5.1013257e-04
   3.8510000e+00   1.0000935e+01   5.0797924e-04
   3.8760000e+00   1.0000958e+01   5.0604234e-04
   3.9010000e+00   1.0000951e+01   5.0429282e-04
   3.9260000e+00   1.0000910e+01   5.0270223e-04
   3.9510000e+00   1.0000789e+01   5.0124263e-04
   3.9760000e+00   1.0000625e+01   4.9944663e-04
   4.0010000e+00   1.0000646e+01   4.9735521e-04
   4.0260000e+00   1.0000457e+01   4.9528852e-04
   4.0510000e+00   1.0000328e+01   4.9322752e-04
   4.0760000e+00   1.0000302e+01   4.9115088e-04
   4.1010000e+00   1.0000279e+01   4.8903605e-04
   4.1260000e+00   1.0000184e+01   4.8686022e-04
   4.1510000e+00   1.0000294e+01   4.8460107e-04
   4.1760000e+00   1.0000253e+01   4.8235349e-04
   4.2010000e+00   1.0000168e+01   4.8048319e-04
   4.2260000e+00   1.0000096e+01   4.7853679e-04
   4.2510000e+00   1.0000098e+01   4.7650240e-04
   4.2760000e+00   9.9999866e+00   4.7436866e-04
   4.3010000e+00   9.9998455e+00   4.7212531e-04
   4.3260000e+00   9.9997836e+00   4.6976328e-04
   4.3510000e+00   9.9997834e+00   4.6727471e-04
   4.3760000e+00   9.9998326e+00   4.6465282e-04
   4.4010000e+00   9.9998380e+00   4.6189196e-04
   4.4260000e+00   9.9998294e+00   4.5879571e-04
   4.4510000e+00   9.9998467e+00   4.5555368e-04
   4.4760000e+00   9.9998842e+00   4.5220518e-04
   4.5010000e+00   9.9998397e+00   4.4875746e-04
   4.5260000e+00   9.9998100e+00   4.4521480e-04
   4.5510000e+00   9.9997122e+00   4.4157989e-04
   4.5760000e+00   9.9997358e+00   4.3785477e-04
   4.6010000e+00   9.9995860e+00   4.3404141e-04
   4.6260000e+00   9.9995726e+00   4.3014210e-04
   4.6510000e+00   9.9995388e+00   4.2619632e-04
   4.6760000e+00   9.9996411e+00   4.2252189e-04
   4.7010000e+00   9.9996708e+00   4.1892271e-04
   4.7260000e+00   9.9996520e+00   4.1540382e-04
   4.7510000e+00   9.9997359e+00   4.1196712e-04
   4.7760000e+00   9.9997874e+00   4.0861282e-04
   4.8010000e+00   9.9998757e+00   4.0534021e-04
   4.8260000e+00   1.0000037e+01   4.0223443e-04
   4.8510000e+00   1.0000083e+01   3.9926404e-04
   4.8760000e+00   1.0000184e+01   3.9635117e-04
   4.9010000e+00   1.0000236e+01   3.9348585e-04
   4.9260000e+00   1.0000238e+01   3.9065747e-04
   4.9510000e+00   1.0000290e+01   3.8785563e-04
   4.9760000e+00   1.0000251e+01   3.8507038e-04
   5.0010000e+00   1.0000263e+01   3.8229236e-04
   5.0260000e+00   1.0000270e+01   3.7951280e-04
   5.0510000e+00   1.0000266e+01   3.7672363e-04
   5.0760000e+00   1.0000259e+01   3.7391744e-04
   5.1010000e+00   1.0000268e+01   3.7108759e-04
   5.1260000e+00   1.0000273e+01   3.6822822e-04
   5.1510000e+00   1.0000276e+01   3.6537833e-04
   5.1760000e+00   1.0000262e+01   3.6265622e-04
   5.2010000e+00   1.0000245e+01   3.5998821e-04
   5.2260000e+00   1.0000269e+01   3.5736494e-04
   5.2510000e+00   1.0000307e+01   3.5478686e-04
   5.2760000e+00   1.0000330e+01   3.5225410e-04
   5.3010000e+00   1.0000337e+01   3.4976651e-04
   5.3260000e+00   1.0000362e+01   3.4732373e-04
   5.3510000e+00   1.0000368e+01   3.4511808e-04
   5.3760000e+00   1.0000368e+01   3.4312538e-04
   5.4010000e+00   1.0000400e+01   3.4126455e-04
   5.4260000e+00   1.0000393e+01   3.3952767e-04
   5.4510000e+00   1.0000418e+01   3.3790611e-04
   5.4760000e+00   1.0000388e+01   3.3639119e-04
   5.5010000e+00   1.0000384e+01   3.3497449e-04
   5.5260000e+00   1.0000408e+01   3.3364787e-04
   5.5510000e+00   1.0000430e+01   3.3240349e-04
   5.5760000e+00   1.0000379e+01   3.3123382e-04
   5.6010000e+00   1.0000404e+01   3.3013151e-04
   5.6260000e+00   1.0000397e+01   3.2908939e-04
   5.6510000e+00   1.0000359e+01   3.2810041e-04
   5.6760000e+00   1.0000339e+01   3.2715751e-04
   5.7010000e+00   1.0000287e+01   3.2603362e-04
   5.7260000e+00   1.0000258e+01   3.2490736e-04
   5.7510000e+00   1.0000273e+01   3.2378801e-04
   5.7760000e+00   1.0000296e+01   3.2267678e-04
   5.8010000e+00   1.0000370e+01   3.2157477e-04
   5.8260000e+00   1.0000501e+01   3.2048288e-04
   5.8510000e+00   1.0000531e+01   3.1940170e-04
   5.8760000e+00   1.0000503e+01   3.1833165e-04
   5.9010000e+00   1.0000363e+01   3.1727299e-04
   5.9260000e+00   1.0000425e+01   3.1630168e-04
   5.9510000e+00   1.0000370e+01   3.1535395e-04
   5.9760000e+00   1.0000344e+01   3.1441844e-04
   6.0010000e+00   1.0000316e+01   3.1349390e-04
   6.0260000e+00   1.0000334e+01   3.1257913e-04
   6.0510000e+00   1.0000301e+01   3.1167301e-04
   6.0760000e+00   1.0000276e+01   3.1077448e-04
   6.1010000e+00   1.0000307e+01   3.0988255e-04
   6.1260000e+00   1.0000337e+01   3.0899630e-04
   6.1510000e+00   1.0000378e+01   3.0811487e-04
   6.1760000e+00   1.0000400e+01   3.0723746e-04
   6.2010000e+00   1.0000487e+01   3.0636333e-04
   6.2260000e+00   1.0000545e+01   3.0549179e-04
   6.2510000e+00   1.0000484e+01   3.0462219e-04
   6.2760000e+00   1.0000475e+01   3.0375396e-04
   6.3010000e+00   1.0000488e+01   3.0290978e-04
   6.3260000e+00   1.0000438e+01   3.0207844e-04
   6.3510000e+00   1.0000452e+01   3.0125576e-04
   6.3760000e+00   1.0000455e+01   3.0044094e-04
   6.4010000e+00   1.0000497e+01   2.9963355e-04
   6.4260000e+00   1.0000533e+01   2.9883334e-04
   6.4510000e+00   1.0000535e+01   2.9804018e-04
   6.4760000e+00   1.0000547e+01   2.9725394e-04
   6.5010000e+00   1.0000443e+01   2.9647455e-04
   6.5260000e+00   1.0000446e+01   2.9570191e-04
   6.5510000e+00   1.0000521e+01   2.9493597e-04
   6.5760000e+00   1.0000516e+01   2.9417663e-04
   6.6010000e+00   1.0000482e+01   2.9342383e-04
   6.6260000e+00   1.0000508e+01   2.9267749e-04
   6.6510000e+00   1.0000479e+01   2.9193754e-04
   6.6760000e+00   1.0000540e+01   2.9120390e-04
   6.7010000e+00   1.0000586e+01   2.9047649e-04
   6.7260000e+00   1.0000544e+01   2.8975525e-04
   6.7510000e+00   1.0000550e+01   2.8904009e-04
   6.7760000e+00   1.0000550e+01   2.8833093e-04
   6.8010000e+00   1.0000571e+01   2.8762771e-04
   6.8260000e+00   1.0000661e+01   2.8693036e-04
   6.8510000e+00   1.0000629e+01   2.8623879e-04
   6.8760000e+00   1.0000595e+01   2.8555295e-04
   6.9010000e+00   1.0000537e+01   2.8487275e-04
   6.9260000e+00   1.0000552e+01   2.8419813e-04
   6.9510000e+00   1.0000530e+01   2.8352902e-04
   6.9760000e+00   1.0000495e+01   2.8286536e-04
   7.0010000e+00   1.0000417e+01   2.8220707e-04


==> data/mass_log.dat <==
   1.0000000e-03   8.5982094e-01   9.9986914e+00
   2.6000000e-02   1.4883931e-01   4.5932938e+00
   5.1000000e-02   6.1033099e-02   2.7723853e+00
   7.6000000e-02   7.3764996e-02   2.2480640e+00
   1.0100000e-01   1.0167022e-01   2.0336977e+00
   1.2600000e-01   9.2692990e-02   1.9188592e+00
   1.5100000e-01   1.3797907e-01   1.8355647e+00
   1.7600000e-01   1.4543568e-01   1.7595082e+00
   2.0100000e-01   1.7936020e-01   1.6718975e+00
   2.2600000e-01   1.9400826e-01   1.5928960e+00
   2.5100000e-01   1.8596758e-01   1.5175940e+00
   2.7600000e-01   1.7716985e-01   1.4445881e+00
   3.0100000e-01   1.8003235e-02   1.0662109e+00
   3.2600000e-01   4.1059344e-02   9.6444832e-01
   3.5100000e-01   4.5541660e-02   8.7958027e-01
   3.7600000e-01   3.4822665e-02   8.3740212e-01
   4.0100000e-01   3.4441569e-02   8.0824981e-01
   4.2600000e-01   3.2135801e-02   7.8468776e-01
   4.5100000e-01   2.6303959e-02   7.6384416e-01
   4.7600000e-01   2.3612407e-02   7.4432322e-01
   5.0100000e-01   2.0377847e-02   7.2534563e-01
   5.2600000e-01   1.7770076e-02   7.0644465e-01
   5.5100000e-01   1.5936546e-02   6.9879636e-01
   5.7600000e-01   2.3069632e-02   6.9284305e-01
   6.0100000e-01   2.1833706e-02   6.8565166e-01
   6.2600000e-01   2.1504433e-02   6.7734654e-01
   6.5100000e-01   1.8213587e-02   6.6809102e-01
   6.7600000e-01   1.6800732e-02   6.4026158e-01
   7.0100000e-01   1.8118631e-02   6.1564610e-01
   7.2600000e-01   1.9631906e-02   5.9539570e-01
   7.5100000e-01   2.1535823e-02   5.7821023e-01
   7.7600000e-01   1.8101952e-02   5.6318700e-01
   8.0100000e-01   1.5910394e-02   5.4970820e-01
   8.2600000e-01   1.4666856e-02   5.3734950e-01
   8.5100000e-01   1.3325912e-02   5.2581653e-01
   8.7600000e-01   1.4421221e-02   5.1490266e-01
   9.0100000e-01   1.4324280e-02   5.0446138e-01
   9.2600000e-01   1.2230011e-02   4.9438797e-01
   9.5100000e-01   1.0044889e-02   4.8460729e-01
   9.7600000e-01   9.8014470e-03   4.7370675e-01
   1.0010000e+00   7.6573922e-03   4.6079315e-01
   1.0260000e+00   7.5721592e-03   4.4745866e-01
   1.0510000e+00   1.1921262e-02   4.3400064e-01
   1.0760000e+00   1.3417279e-02   4.2057964e-01
   1.1010000e+00   1.7406005e-02   4.0727822e-01
   1.1260000e+00   1.9640757e-02   3.9413959e-01
   1.1510000e+00   1.5469760e-02   3.8118948e-01
   1.1760000e+00   1.3474278e-02   3.6844734e-01
   1.2010000e+00   8.6313960e-03   3.5593145e-01
   1.2260000e+00   1.0638731e-02   3.4499110e-01
   1.2510000e+00   1.0269303e-02   3.3654923e-01
   1.2760000e+00   1.0419889e-02   3.2809490e-01
   1.3010000e+00   1.0018456e-02   3.1956048e-01
   1.3260000e+00   8.2917775e-03   3.1091098e-01
   1.3510000e+00   7.5169743e-03   3.0213244e-01
   1.3760000e+00   7.4070141e-03   2.9322655e-01
   1.4010000e+00   6.6717469e-03   2.8420801e-01
   1.4260000e+00   6.8744691e-03   2.7833090e-01
   1.4510000e+00   6.9940276e-03   2.7297877e-01
   1.4760000e+00   6.8200235e-03   2.6762915e-01
   1.5010000e+00   6.8703688e-03   2.6219648e-01
   1.5260000e+00   6.9146339e-03   2.5661597e-01
   1.5510000e+00   6.9038958e-03   2.5084529e-01
   1.5760000e+00   6.9016743e-03   2.4486369e-01
   1.6010000e+00   6.9178791e-03   2.3867006e-01
   1.6260000e+00   6.8826016e-03   2.3389554e-01
   1.6510000e+00   7.0604943e-03   2.2976486e-01
   1.6760000e+00   7.0039680e-03   2.2586098e-01
   1.7010000e+00   7.1549128e-03   2.2212235e-01
   1.7260000e+00   7.1063093e-03   2.1849600e-01
   1.7510000e+00   7.1050182e-03   2.1493870e-01
   1.7760000e+00   6.9693825e-03   2.1141638e-01
   1.8010000e+00   7.1399317e-03   2.0790311e-01
   1.8260000e+00   6.9899338e-03   2.0438012e-01
   1.8510000e+00   6.8897830e-03   2.0083484e-01
   1.8760000e+00   6.9226765e-03   1.9726005e-01
   1.9010000e+00   6.6219049e-03   1.9365318e-01
   1.9260000e+00   6.2671538e-03   1.8876734e-01
   1.9510000e+00   6.3616302e-03   1.8405697e-01
   1.9760000e+00   5.4860408e-03   1.7964661e-01
   2.0010000e+00   4.5247914e-03   1.7553130e-01
   2.0260000e+00   4.4455947e-03   1.7169984e-01
   2.0510000e+00   4.3780072e-03   1.6813720e-01
   2.0760000e+00   4.6010735e-03   1.6482658e-01
   2.1010000e+00   4.7847265e-03   1.6175076e-01
   2.1260000e+00   4.5111131e-03   1.5889293e-01
   2.1510000e+00   4.7407240e-03   1.5623717e-01
   2.1760000e+00   4.3650200e-03   1.5124499e-01
   2.2010000e+00   4.1481465e-03   1.4623536e-01
   2.2260000e+00   3.7173041e-03   1.4159943e-01
   2.2510000e+00   3.7947155e-03   1.3755179e-01
   2.2760000e+00   3.7525476e-03   1.3498601e-01
   2.3010000e+00   3.7294572e-03   1.3275800e-01
   2.3260000e+00   3.6597581e-03   1.3082891e-01
   2.3510000e+00   3.6755338e-03   1.2915865e-01
   2.3760000e+00   3.5698400e-03   1.2771079e-01
   2.4010000e+00   3.6293091e-03   1.2645389e-01
   2.4260000e+00   3.3621153e-03   1.2536124e-01
   2.4510000e+00   3.2824934e-03   1.2441020e-01
   2.4760000e+00   2.8716096e-03   1.2358131e-01
   2.5010000e+00   2.8081373e-03   1.2285750e-01
   2.5260000e+00   2.5580432e-03   1.2222347e-01
   2.5510000e+00   2.4499502e-03   1.2166509e-01
   2.5760000e+00   2.6966272e-03   1.2062972e-01
   2.6010000e+00   2.4884993e-03   1.1801095e-01
   2.6260000e+00   2.0093079e-03   1.1485065e-01
   2.6510000e+00   2.0280037e-03   1.1192385e-01
   2.6760000e+00   1.8480386e-03   1.0923598e-01
   2.7010000e+00   1.8683390e-03   1.0677309e-01
   2.7260000e+00   1.6721505e-03   1.0451221e-01
   2.7510000e+00   1.4782616e-03   1.0242787e-01
   2.7760000e+00   1.3809681e-03   1.0049547e-01
   2.8010000e+00   1.2968547e-03   9.8692791e-02
   2.8260000e+00   1.2391798e-03   9.7000551e-02
   2.8510000e+00   1.2081178e-03   9.5402321e-02
   2.8760000e+00   1.2084534e-03   9.3884291e-02
   2.9010000e+00   1.1630487e-03   9.2412027e-02
   2.9260000e+00   1.3127200e-03   9.0665606e-02
   2.9510000e+00   1.3226395e-03   8.9487007e-02
   2.9760000e+00   1.5159557e-03   8.8536575e-02
   3.0010000e+00   1.5268557e-03   8.7648667e-02
   3.0260000e+00   1.4954316e-03   8.6815317e-02
   3.0510000e+00   1.6656506e-03   8.6028000e-02
   3.0760000e+00   1.6931035e-03   8.5278673e-02
   3.1010000e+00   1.9002528e-03   8.4560122e-02
   3.1260000e+00   1.7574911e-03   8.3866007e-02
   3.1510000e+00   1.7796318e-03   8.3190799e-02
   3.1760000e+00   1.8644389e-03   8.2529676e-02
   3.2010000e+00   1.8788049e-03   8.1878435e-02
   3.2260000e+00   1.8563806e-03   8.1233409e-02
   3.2510000e+00   1.8309015e-03   8.0591421e-02
   3.2760000e+00   1.8065428e-03   7.9949736e-02
   3.3010000e+00   1.8196779e-03   7.9362187e-02
   3.3260000e+00   1.7590801e-03   7.8810113e-02
   3.3510000e+00   1.7577472e-03   7.8273728e-02
   3.3760000e+00   1.8807872e-03   7.7752196e-02
   3.4010000e+00   1.9647360e-03   7.7244968e-02
   3.4260000e+00   1.9356894e-03   7.6751600e-02
   3.4510000e+00   2.1309994e-03   7.6271677e-02
   3.4760000e+00   2.1131283e-03   7.5804790e-02
   3.5010000e+00   2.2406231e-03   7.5350535e-02
   3.5260000e+00   2.3610928e-03   7.4908510e-02
   3.5510000e+00   2.1419272e-03   7.4469871e-02
   3.5760000e+00   2.0849481e-03   7.4065255e-02
   3.6010000e+00   1.7101609e-03   7.3695789e-02
   3.6260000e+00   1.6388215e-03   7.3359200e-02
   3.6510000e+00   1.6102468e-03   7.3052851e-02
   3.6760000e+00   1.6473580e-03   7.2750243e-02
   3.7010000e+00   1.6616980e-03   7.2470196e-02
   3.7260000e+00   1.6989756e-03   7.2215652e-02
   3.7510000e+00   1.3190919e-03   7.1985463e-02
   3.7760000e+00   1.3576997e-03   7.1777986e-02
   3.8010000e+00   1.2305320e-03   7.1591343e-02
   3.8260000e+00   1.0771134e-03   7.1423565e-02
   3.8510000e+00   9.3468408e-04   7.1272662e-02
   3.8760000e+00   9.5798865e-04   7.1136653e-02
   3.9010000e+00   9.5128758e-04   7.1013578e-02
   3.9260000e+00   9.0995015e-04   7.0901497e-02
   3.9510000e+00   7.8890396e-04   7.0798491e-02
   3.9760000e+00   6.2544748e-04   7.0671538e-02
   4.0010000e+00   6.4649033e-04   7.0523415e-02
   4.0260000e+00   4.5670571e-04   7.0376737e-02
   4.0510000e+00   3.2814801e-04   7.0230159e-02
   4.0760000e+00   3.0221810e-04   7.0082158e-02
   4.1010000e+00   2.7945697e-04   6.9931113e-02
   4.1260000e+00   1.8408236e-04   6.9775370e-02
   4.1510000e+00   2.9398413e-04   6.9613294e-02
   4.1760000e+00   2.5250609e-04   6.9451673e-02
   4.2010000e+00   1.6820561e-04   6.9316895e-02
   4.2260000e+00   9.6066114e-05   6.9176353e-02
   4.2510000e+00   9.7854638e-05   6.9029153e-02
   4.2760000e+00   1.3403034e-05   6.8874426e-02
   4.3010000e+00   1.5447143e-04   6.8711375e-02
   4.3260000e+00   2.1638939e-04   6.8539279e-02
   4.3510000e+00   2.1656893e-04   6.8357494e-02
   4.3760000e+00   1.6744385e-04   6.8165448e-02
   4.4010000e+00   1.6197188e-04   6.7962634e-02
   4.4260000e+00   1.7064041e-04   6.7734460e-02
   4.4510000e+00   1.5332532e-04   6.7494717e-02
   4.4760000e+00   1.1577911e-04   6.7246203e-02
   4.5010000e+00   1.6030044e-04   6.6989362e-02
   4.5260000e+00   1.9001927e-04   6.6724418e-02
   4.5510000e+00   2.8775206e-04   6.6451478e-02
   4.5760000e+00   2.6419046e-04   6.6170595e-02
   4.6010000e+00   4.1400031e-04   6.5881819e-02
   4.6260000e+00   4.2741221e-04   6.5585220e-02
   4.6510000e+00   4.6123601e-04   6.5283713e-02
   4.6760000e+00   3.5892575e-04   6.5001684e-02
   4.7010000e+00   3.2921890e-04   6.4724239e-02
   4.7260000e+00   3.4797039e-04   6.4451829e-02
   4.7510000e+00   2.6405998e-04   6.4184665e-02
   4.7760000e+00   2.1259230e-04   6.3922830e-02
   4.8010000e+00   1.2434320e-04   6.3666334e-02
   4.8260000e+00   3.6913774e-05   6.3421955e-02
   4.8510000e+00   8.2776079e-05   6.3187344e-02
   4.8760000e+00   1.8396218e-04   6.2956427e-02
   4.9010000e+00   2.3635904e-04   6.2728450e-02
   4.9260000e+00   2.3751556e-04   6.2502598e-02
   4.9510000e+00   2.8983731e-04   6.2278056e-02
   4.9760000e+00   2.5108734e-04   6.2054039e-02
   5.0010000e+00   2.6316311e-04   6.1829795e-02
   5.0260000e+00   2.7021066e-04   6.1604610e-02
   5.0510000e+00   2.6574666e-04   6.1377816e-02
   5.0760000e+00   2.5896728e-04   6.1148789e-02
   5.1010000e+00   2.6776246e-04   6.0916959e-02
   5.1260000e+00   2.7294965e-04   6.0681811e-02
   5.1510000e+00   2.7611906e-04   6.0446533e-02
   5.1760000e+00   2.6190883e-04   6.0220945e-02
   5.2010000e+00   2.4524290e-04   5.9999017e-02
   5.2260000e+00   2.6866435e-04   5.9780008e-02
   5.2510000e+00   3.0743600e-04   5.9563987e-02
   5.2760000e+00   3.2961272e-04   5.9350998e-02
   5.3010000e+00   3.3676072e-04   5.9141061e-02
   5.3260000e+00   3.6187582e-04   5.8934177e-02
   5.3510000e+00   3.6825063e-04   5.8746751e-02
   5.3760000e+00   3.6761565e-04   5.8576905e-02
   5.4010000e+00   3.9972045e-04   5.8417853e-02
   5.4260000e+00   3.9323260e-04   5.8269003e-02
   5.4510000e+00   4.1752123e-04   5.8129692e-02
   5.4760000e+00   3.8791939e-04   5.7999241e-02
   5.5010000e+00   3.8409783e-04   5.7876981e-02
   5.5260000e+00   4.0787898e-04   5.7762260e-02
   5.5510000e+00   4.3037968e-04   5.7654444e-02
   5.5760000e+00   3.7872569e-04   5.7552916e-02
   5.6010000e+00   4.0399120e-04   5.7457072e-02
   5.6260000e+00   3.9699191e-04   5.7366314e-02
   5.6510000e+00   3.5913594e-04   5.7280049e-02
   5.6760000e+00   3.3942093e-04   5.7197685e-02
   5.7010000e+00   2.8661249e-04   5.7099354e-02
   5.7260000e+00   2.5789608e-04   5.7000646e-02
   5.7510000e+00   2.7284874e-04   5.6902374e-02
   5.7760000e+00   2.9592610e-04   5.6804646e-02
   5.8010000e+00   3.6954548e-04   5.6707563e-02
   5.8260000e+00   5.0133368e-04   5.6611207e-02
   5.8510000e+00   5.3076412e-04   5.6515635e-02
   5.8760000e+00   5.0349606e-04   5.6420887e-02
   5.9010000e+00   3.6294763e-04   5.6326990e-02
   5.9260000e+00   4.2477891e-04   5.6240704e-02
   5.9510000e+00   3.7002719e-04   5.6156384e-02
   5.9760000e+00   3.4350138e-04   5.6073027e-02
   6.0010000e+00   3.1617243e-04   5.5990526e-02
   6.0260000e+00   3.3386209e-04   5.5908777e-02
   6.0510000e+00   3.0109259e-04   5.5827683e-02
   6.0760000e+00   2.7603582e-04   5.5747151e-02
   6.1010000e+00   3.0666186e-04   5.5667096e-02
   6.1260000e+00   3.3693155e-04   5.5587436e-02
   6.1510000e+00   3.7775549e-04   5.5508096e-02
   6.1760000e+00   4.0045397e-04   5.5429005e-02
   6.2010000e+00   4.8740423e-04   5.5350098e-02
   6.2260000e+00   5.4463316e-04   5.5271312e-02
   6.2510000e+00   4.8411069e-04   5.5192590e-02
   6.2760000e+00   4.7460647e-04   5.5113878e-02
   6.3010000e+00   4.8826189e-04   5.5037240e-02
   6.3260000e+00   4.3826251e-04   5.4961663e-02
   6.3510000e+00   4.5215148e-04   5.4886771e-02
   6.3760000e+00   4.5517411e-04   5.4812493e-02
   6.4010000e+00   4.9688312e-04   5.4738793e-02
   6.4260000e+00   5.3303526e-04   5.4665651e-02
   6.4510000e+00   5.3512548e-04   5.4593056e-02
   6.4760000e+00   5.4695570e-04   5.4521000e-02
   6.5010000e+00   4.4316045e-04   5.4449476e-02
   6.5260000e+00   4.4643466e-04   5.4378480e-02
   6.5510000e+00   5.2058816e-04   5.4308007e-02
   6.5760000e+00   5.1609568e-04   5.4238052e-02
   6.6010000e+00   4.8211819e-04   5.4168610e-02
   6.6260000e+00   5.0761429e-04   5.4099676e-02
   6.6510000e+00   4.7925858e-04   5.4031245e-02
   6.6760000e+00   5.3972408e-04   5.3963312e-02
   6.7010000e+00   5.8601802e-04   5.3895871e-02
   6.7260000e+00   5.4418643e-04   5.3828919e-02
   6.7510000e+00   5.5037184e-04   5.3762448e-02
   6.7760000e+00   5.4991088e-04   5.3696455e-02
   6.8010000e+00   5.7109042e-04   5.3630935e-02
   6.8260000e+00   6.6105355e-04   5.3565881e-02
   6.8510000e+00   6.2932263e-04   5.3501289e-02
   6.8760000e+00   5.9543757e-04   5.3437154e-02
   6.9010000e+00   5.3713291e-04   5.3373472e-02
   6.9260000e+00   5.5230274e-04   5.3310236e-02
   6.9510000e+00   5.2966888e-04   5.3247443e-02
   6.9760000e+00   4.9517210e-04   5.3185088e-02
   7.0010000e+00   4.1721315e-04   5.3123165e-02


==> data/r1.dat <==
   1.0000000e-03  -5.6049586e-01  -1.1621781e+00  -9.7503977e-01   6.1538587e-01   9.6732562e-01   8.0309624e-01
   2.6000000e-02   6.8319883e-01   8.9558225e-01   8.6225366e-01   6.5821754e-01   1.2090946e-01   1.2037715e-01
   5.1000000e-02   5.5675736e-01   7.9346978e-01   6.5468580e-01   4.2769502e-01   3.7830993e-02   3.7456349e-02
   7.6000000e-02   5.2878264e-01   7.6856047e-01   5.9671575e-01   3.8345469e-01   2.1749112e-02   2.1535935e-02
   1.0100000e-01   5.1906364e-01   7.5627097e-01   5.5636149e-01   3.6794943e-01   1.5104089e-02   1.4950516e-02
   1.2600000e-01   5.1533412e-01   7.4616523e-01   5.1454549e-01   3.6124049e-01   1.1499403e-02   1.1373921e-02
   1.5100000e-01   5.1171785e-01   7.2665194e-01   4.6567132e-01   3.5492001e-01   9.1584648e-03   9.0537597e-03
   1.7600000e-01   5.1044993e-01   7.1056757e-01   4.1687933e-01   3.5202672e-01   7.6054617e-03   7.5136478e-03
   2.0100000e-01   3.7035149e-01   6.8055760e-01   1.7605625e-01   9.2911376e-02   6.5441765e-03   6.1283141e-03
   2.2600000e-01   3.2447995e-01   6.6260655e-01   8.3368751e-02   3.7538541e-02   5.6867682e-03   4.9395266e-03
   2.5100000e-01   3.0618235e-01   6.5373749e-01   5.3350277e-02   2.2523062e-02   5.0125975e-03   4.0965813e-03
   2.7600000e-01   2.9555052e-01   6.4874895e-01   3.9086667e-02   1.5730000e-02   4.4794379e-03   3.4818364e-03
   3.0100000e-01   2.7978886e-01   3.3997341e-01   5.7870784e-02   1.0816001e-02   4.1409489e-03   3.2273530e-03
   3.2600000e-01   2.6533746e-01   3.1882520e-01   4.5041119e-02   7.5753016e-03   3.6375778e-03   2.8203686e-03
   3.5100000e-01   2.4919799e-01   2.9921588e-01   1.9913740e-02   5.7555869e-03   3.4537754e-03   2.6131399e-03
   3.7600000e-01   2.4439509e-01   2.8449817e-01   1.4281160e-02   4.6333172e-03   3.3129597e-03   2.4374905e-03
   4.0100000e-01   2.3971307e-01   2.8823105e-01   6.0144177e-03   3.8420796e-03   3.1726331e-03   2.2606736e-03
   4.2600000e-01   2.4023621e-01   2.7534966e-01   8.9001531e-03   3.2995759e-03   3.0763648e-03   2.1164490e-03
   4.5100000e-01   2.4048388e-01   2.6841618e-01   1.0343245e-02   2.8833560e-03   2.9876244e-03   1.9780457e-03
   4.7600000e-01   2.4103261e-01   2.6305746e-01   1.1938672e-02   2.5568575e-03   2.9096737e-03   1.8488738e-03
   5.0100000e-01   2.4029093e-01   2.6220434e-01   1.1268575e-02   2.2914206e-03   2.8385101e-03   1.7269307e-03
   5.2600000e-01   2.4027793e-01   2.6043365e-01   1.1692248e-02   2.0736727e-03   2.7767112e-03   1.6144493e-03
   5.5100000e-01   2.4330776e-01   2.5573032e-01   1.1373744e-02   1.9348679e-03   2.6970301e-03   1.5689800e-03
   5.7600000e-01   2.3467872e-01   2.6452675e-01   1.5409538e-02   1.8130272e-03   2.6038714e-03   1.5335867e-03
   6.0100000e-01   2.3257045e-01   2.6668081e-01   1.5976155e-02   1.7063015e-03   2.5189594e-03   1.5012869e-03
   6.2600000e-01   2.3233879e-01   2.6679947e-01   1.5583612e-02   1.6108016e-03   2.4397540e-03   1.4697440e-03
   6.5100000e-01   2.3405355e-01   2.6423546e-01   1.3820779e-02   1.5259758e-03   2.3674282e-03   1.4393949e-03
   6.7600000e-01   2.3303991e-01   2.6287591e-01   1.3908817e-02   1.4995620e-03   2.3403248e-03   1.4209585e-03
   7.0100000e-01   2.3089046e-01   2.6396254e-01   1.6866752e-02   1.4791353e-03   2.3121905e-03   1.4021124e-03
   7.2600000e-01   2.2971026e-01   2.6372838e-01   1.8067883e-02   1.4612868e-03   2.2849744e-03   1.3855170e-03
   7.5100000e-01   2.2910575e-01   2.6289819e-01   1.8206372e-02   1.4447812e-03   2.2582050e-03   1.3702767e-03
   7.7600000e-01   2.2926820e-01   2.6115692e-01   1.6797750e-02   1.4298693e-03   2.2330711e-03   1.3566922e-03
   8.0100000e-01   2.2954275e-01   2.5952992e-01   1.5357676e-02   1.4151060e-03   2.2078355e-03   1.3434108e-03
   8.2600000e-01   2.2930744e-01   2.5884611e-01   1.5207004e-02   1.3993951e-03   2.1810868e-03   1.3293800e-03
   8.5100000e-01   2.2956877e-01   2.5761830e-01   1.4085642e-02   1.3846847e-03   2.1558969e-03   1.3163834e-03
   8.7600000e-01   2.2937596e-01   2.5711033e-01   1.3999492e-02   1.3693536e-03   2.1298784e-03   1.3028765e-03
   9.0100000e-01   2.2907888e-01   2.5681536e-01   1.4169072e-02   1.3540723e-03   2.1040686e-03   1.2894583e-03
   9.2600000e-01   2.2979848e-01   2.5535117e-01   1.2383146e-02   1.3405197e-03   2.0809987e-03   1.2776783e-03
   9.5100000e-01   2.3024570e-01   2.5430755e-01   1.1207826e-02   1.3267372e-03   2.0577160e-03   1.2656907e-03
   9.7600000e-01   2.3011201e-01   2.5306732e-01   1.1077370e-02   1.3140277e-03   2.0162321e-03   1.2394964e-03
   1.0010000e+00   2.3204170e-01   2.4921751e-01   5.8940106e-03   1.3059217e-03   1.9585759e-03   1.2022356e-03
   1.0260000e+00   2.3187765e-01   2.4755257e-01   5.6148572e-03   1.2939698e-03   1.8956395e-03   1.1638264e-03
   1.0510000e+00   2.3139330e-01   2.4642260e-01   6.1658005e-03   1.2807067e-03   1.8331298e-03   1.1272208e-03
   1.0760000e+00   2.3089777e-01   2.4552513e-01   6.8034966e-03   1.2665760e-03   1.7727495e-03   1.0930787e-03
   1.1010000e+00   2.3040974e-01   2.4474988e-01   7.4564509e-03   1.2516861e-03   1.7151686e-03   1.0615522e-03
   1.1260000e+00   2.3071835e-01   2.4344392e-01   6.1640570e-03   1.2375640e-03   1.6625914e-03   1.0338389e-03
   1.1510000e+00   2.3170441e-01   2.4186423e-01   3.3168857e-03   1.2239392e-03   1.6145568e-03   1.0095384e-03
   1.1760000e+00   2.3181431e-01   2.4115600e-01   2.6695970e-03   1.2077343e-03   1.5669526e-03   9.8597255e-04
   1.2010000e+00   2.3239497e-01   2.4034187e-01   1.0560101e-03   1.1915862e-03   1.5230430e-03   9.6511561e-04
   1.2260000e+00   2.3121350e-01   2.4038705e-01   3.6030338e-03   1.1729267e-03   1.4711415e-03   9.3640659e-04
   1.2510000e+00   2.3153355e-01   2.3964973e-01   3.2730086e-03   1.1594732e-03   1.4137890e-03   8.9932787e-04
   1.2760000e+00   2.3189150e-01   2.3881776e-01   3.3006960e-03   1.1456865e-03   1.3585287e-03   8.6443925e-04
   1.3010000e+00   2.3230628e-01   2.3785114e-01   3.7061302e-03   1.1314408e-03   1.3054209e-03   8.3183080e-04
   1.3260000e+00   2.3226423e-01   2.3801045e-01   2.8158483e-03   1.1178590e-03   1.2559809e-03   8.0237709e-04
   1.3510000e+00   2.3231225e-01   2.3795747e-01   2.3536327e-03   1.1035851e-03   1.2087493e-03   7.7504336e-04
   1.3760000e+00   2.3239621e-01   2.3778560e-01   2.1230783e-03   1.0886720e-03   1.1638918e-03   7.4980412e-04
   1.4010000e+00   2.3228583e-01   2.3845492e-01   1.3915545e-03   1.0735264e-03   1.1218809e-03   7.2683523e-04
   1.4260000e+00   2.3236600e-01   2.3796894e-01   1.6490559e-03   1.0259385e-03   1.0818631e-03   7.0637158e-04
   1.4510000e+00   2.3238571e-01   2.3780493e-01   1.6841761e-03   9.7505436e-04   1.0433520e-03   6.8805444e-04
   1.4760000e+00   2.3248068e-01   2.3751923e-01   1.6711551e-03   9.2626434e-04   1.0064413e-03   6.7149186e-04
   1.5010000e+00   2.3228784e-01   2.3758344e-01   1.7852075e-03   8.8008178e-04   9.7116780e-04   6.5647373e-04
   1.5260000e+00   2.3219594e-01   2.3751432e-01   1.8429946e-03   8.3679500e-04   9.3757643e-04   6.4291037e-04
   1.5510000e+00   2.3223773e-01   2.3729692e-01   1.8485909e-03   7.9640314e-04   9.0557752e-04   6.3067422e-04
   1.5760000e+00   2.3202741e-01   2.3735186e-01   1.9420495e-03   7.5872827e-04   8.7498976e-04   6.1959993e-04
   1.6010000e+00   2.3174909e-01   2.3747873e-01   2.0480885e-03   7.2364747e-04   8.4572380e-04   6.0960998e-04
   1.6260000e+00   2.3240876e-01   2.3717428e-01   1.9276551e-03   6.9732879e-04   8.3506240e-04   5.9875652e-04
   1.6510000e+00   2.3235522e-01   2.3704980e-01   1.9152190e-03   6.7432281e-04   8.2951236e-04   5.8791409e-04
   1.6760000e+00   2.3287702e-01   2.3691675e-01   1.8605390e-03   6.5277933e-04   8.2435176e-04   5.7760557e-04
   1.7010000e+00   2.3280298e-01   2.3684608e-01   1.8803994e-03   6.3240712e-04   8.1916756e-04   5.6776414e-04
   1.7260000e+00   2.3260170e-01   2.3677545e-01   1.9290179e-03   6.1311599e-04   8.1376956e-04   5.5840189e-04
   1.7510000e+00   2.3334611e-01   2.3673318e-01   1.8825469e-03   5.9492971e-04   8.0812944e-04   5.4959302e-04
   1.7760000e+00   2.3249559e-01   2.3664994e-01   2.0360401e-03   5.7753112e-04   8.0184160e-04   5.4112565e-04
   1.8010000e+00   2.3116017e-01   2.3651584e-01   2.2854027e-03   5.6095916e-04   7.9492654e-04   5.3305830e-04
   1.8260000e+00   2.3181170e-01   2.3654776e-01   2.2207556e-03   5.4544793e-04   7.8769144e-04   5.2562166e-04
   1.8510000e+00   2.3231764e-01   2.3658770e-01   2.1647188e-03   5.3068009e-04   7.7975725e-04   5.1857849e-04
   1.8760000e+00   2.3202922e-01   2.3652388e-01   2.3010444e-03   5.1648860e-04   7.7092722e-04   5.1180645e-04
   1.9010000e+00   2.3187502e-01   2.3648596e-01   2.3948664e-03   5.0295842e-04   7.6136042e-04   5.0540919e-04
   1.9260000e+00   2.3197964e-01   2.3610483e-01   2.7994418e-03   4.9677001e-04   7.4750737e-04   5.0292343e-04
   1.9510000e+00   2.3191903e-01   2.3589588e-01   2.9766797e-03   4.9173192e-04   7.3296869e-04   5.0107771e-04
   1.9760000e+00   2.3202106e-01   2.3625390e-01   2.5889794e-03   4.8726302e-04   7.1847576e-04   4.9966806e-04
   2.0010000e+00   2.3204636e-01   2.3633390e-01   2.4822037e-03   4.8284441e-04   7.0356841e-04   4.9825332e-04
   2.0260000e+00   2.3201283e-01   2.3613875e-01   2.5941059e-03   4.7842719e-04   6.8842122e-04   4.9684969e-04
   2.0510000e+00   2.3197300e-01   2.3588038e-01   2.7301736e-03   4.7404386e-04   6.7326849e-04   4.9554570e-04
   2.0760000e+00   2.3193034e-01   2.3562471e-01   2.8589862e-03   4.6966183e-04   6.5820398e-04   4.9435450e-04
   2.1010000e+00   2.3189565e-01   2.3537081e-01   2.9688270e-03   4.6523996e-04   6.4327656e-04   4.9327301e-04
   2.1260000e+00   2.3185809e-01   2.3485310e-01   3.1862221e-03   4.6067032e-04   6.2841827e-04   4.9222127e-04
   2.1510000e+00   2.3184389e-01   2.3477322e-01   3.1985113e-03   4.5609705e-04   6.1389857e-04   4.9138342e-04
   2.1760000e+00   2.3183255e-01   2.3475074e-01   3.0928497e-03   4.5366862e-04   6.0852951e-04   4.9102056e-04
   2.2010000e+00   2.3163694e-01   2.3487469e-01   3.1520082e-03   4.5146411e-04   6.0460036e-04   4.9053885e-04
   2.2260000e+00   2.3153655e-01   2.3489310e-01   3.1004872e-03   4.4933041e-04   6.0098050e-04   4.9005475e-04
   2.2510000e+00   2.3136725e-01   2.3499067e-01   3.0918980e-03   4.4690959e-04   5.9649507e-04   4.8945051e-04
   2.2760000e+00   2.3091063e-01   2.3468360e-01   2.9917982e-03   4.4308594e-04   5.8662706e-04   4.8853343e-04
   2.3010000e+00   2.3115364e-01   2.3473162e-01   2.9498233e-03   4.3939713e-04   5.7655158e-04   4.8744873e-04
   2.3260000e+00   2.3102909e-01   2.3458787e-01   2.8812570e-03   4.3591127e-04   5.6644189e-04   4.8619233e-04
   2.3510000e+00   2.3087279e-01   2.3442826e-01   2.8174427e-03   4.3268054e-04   5.5642967e-04   4.8478121e-04
   2.3760000e+00   2.3091117e-01   2.3438367e-01   2.7532638e-03   4.2972841e-04   5.4659893e-04   4.8323529e-04
   2.4010000e+00   2.3080182e-01   2.3426198e-01   2.6874938e-03   4.2703978e-04   5.3697814e-04   4.8155582e-04
   2.4260000e+00   2.3076318e-01   2.3418817e-01   2.6131336e-03   4.2461069e-04   5.2759834e-04   4.7975962e-04
   2.4510000e+00   2.3049655e-01   2.3395122e-01   2.6597237e-03   4.2238824e-04   5.1842673e-04   4.7781761e-04
   2.4760000e+00   2.3066963e-01   2.3404368e-01   2.4563554e-03   4.2044718e-04   5.0957831e-04   4.7583571e-04
   2.5010000e+00   2.3082058e-01   2.3413336e-01   2.1866456e-03   4.1871452e-04   5.0098726e-04   4.7376415e-04
   2.5260000e+00   2.3070377e-01   2.3399937e-01   2.2351232e-03   4.1709104e-04   4.9255582e-04   4.7151965e-04
   2.5510000e+00   2.3072679e-01   2.3399877e-01   2.0157382e-03   4.1568026e-04   4.8442373e-04   4.6923994e-04
   2.5760000e+00   2.3073736e-01   2.3406973e-01   2.0194602e-03   4.1433351e-04   4.7898047e-04   4.6666999e-04
   2.6010000e+00   2.3057390e-01   2.3392518e-01   1.8282791e-03   4.1160131e-04   4.7795903e-04   4.6229082e-04
   2.6260000e+00   2.3047004e-01   2.3380623e-01   1.6247264e-03   4.0726978e-04   4.7658174e-04   4.5593208e-04
   2.6510000e+00   2.3001871e-01   2.3333734e-01   1.4566564e-03   4.0297645e-04   4.7475200e-04   4.4897349e-04
   2.6760000e+00   2.3032035e-01   2.3366847e-01   1.1893734e-03   3.9871569e-04   4.7233191e-04   4.4147513e-04
   2.7010000e+00   2.3012222e-01   2.3344689e-01   1.0737562e-03   3.9470964e-04   4.6951917e-04   4.3378406e-04
   2.7260000e+00   2.3022446e-01   2.3362210e-01   8.0064671e-04   3.9092481e-04   4.6625023e-04   4.2594145e-04
   2.7510000e+00   2.2993108e-01   2.3319117e-01   8.9565680e-04   3.8743385e-04   4.6261136e-04   4.1811049e-04
   2.7760000e+00   2.2987253e-01   2.3314352e-01   7.8303134e-04   3.8420700e-04   4.5858595e-04   4.1031939e-04
   2.8010000e+00   2.2958619e-01   2.3257222e-01   1.0475508e-03   3.8125659e-04   4.5421133e-04   4.0264126e-04
   2.8260000e+00   2.2933215e-01   2.3197407e-01   1.3452495e-03   3.7856614e-04   4.4949998e-04   3.9510218e-04
   2.8510000e+00   2.2906464e-01   2.3117694e-01   1.7690049e-03   3.7612020e-04   4.4446544e-04   3.8772403e-04
   2.8760000e+00   2.2895914e-01   2.3089492e-01   1.8507333e-03   3.7391900e-04   4.3914562e-04   3.8053608e-04
   2.9010000e+00   2.2890414e-01   2.3098280e-01   1.7560474e-03   3.7174568e-04   4.3582410e-04   3.7501313e-04
   2.9260000e+00   2.2889199e-01   2.3096014e-01   1.7504464e-03   3.6806577e-04   4.3157574e-04   3.7092067e-04
   2.9510000e+00   2.2869221e-01   2.3079759e-01   1.7987666e-03   3.6389161e-04   4.2802060e-04   3.6912372e-04
   2.9760000e+00   2.2910128e-01   2.3057135e-01   1.8350270e-03   3.5910927e-04   4.2494019e-04   3.6769332e-04
   3.0010000e+00   2.2872353e-01   2.3064706e-01   1.7549522e-03   3.5397192e-04   4.2204685e-04   3.6599411e-04
   3.0260000e+00   2.2884029e-01   2.3057736e-01   1.7314558e-03   3.4860063e-04   4.1929237e-04   3.6399528e-04
   3.0510000e+00   2.2854980e-01   2.3060751e-01   1.6711439e-03   3.4315040e-04   4.1672576e-04   3.6177259e-04
   3.0760000e+00   2.2864868e-01   2.3054259e-01   1.6458410e-03   3.3768753e-04   4.1430288e-04   3.5933325e-04
   3.1010000e+00   2.2928328e-01   2.3035979e-01   1.6504777e-03   3.3227279e-04   4.1200781e-04   3.5670785e-04
   3.1260000e+00   2.2955619e-01   2.3026607e-01   1.6218919e-03   3.2696657e-04   4.0985910e-04   3.5395095e-04
   3.1510000e+00   2.2963299e-01   2.3021489e-01   1.5839969e-03   3.2178814e-04   4.0783171e-04   3.5107480e-04
   3.1760000e+00   2.3049626e-01   2.3001510e-01   1.5147595e-03   3.1674314e-04   4.0588909e-04   3.4807633e-04
   3.2010000e+00   2.2984262e-01   2.3010303e-01   1.5118805e-03   3.1185387e-04   4.0406205e-04   3.4500039e-04
   3.2260000e+00   2.2947008e-01   2.3014125e-01   1.5150073e-03   3.0710812e-04   4.0230300e-04   3.4182372e-04
   3.2510000e+00   2.2896069e-01   2.3021168e-01   1.5705889e-03   3.0250322e-04   4.0060688e-04   3.3855217e-04
   3.2760000e+00   2.2902275e-01   2.3017276e-01   1.5154298e-03   2.9804098e-04   3.9896867e-04   3.3518856e-04
   3.3010000e+00   2.2898131e-01   2.3019136e-01   1.4620006e-03   2.9703527e-04   3.9662761e-04   3.3481587e-04
   3.3260000e+00   2.2901621e-01   2.3018479e-01   1.4853817e-03   2.9600048e-04   3.9366472e-04   3.3444617e-04
   3.3510000e+00   2.2891056e-01   2.3022723e-01   1.4218420e-03   2.9478561e-04   3.9038573e-04   3.3404575e-04
   3.3760000e+00   2.2908915e-01   2.3016722e-01   1.5096507e-03   2.9338548e-04   3.8687230e-04   3.3352172e-04
   3.4010000e+00   2.2912596e-01   2.3015772e-01   1.5243540e-03   2.9191677e-04   3.8333118e-04   3.3295114e-04
   3.4260000e+00   2.2900583e-01   2.3020344e-01   1.4840726e-03   2.9041060e-04   3.7982352e-04   3.3233166e-04
   3.4510000e+00   2.2921201e-01   2.3013384e-01   1.5113988e-03   2.8882424e-04   3.7629331e-04   3.3158646e-04
   3.4760000e+00   2.2916507e-01   2.3015123e-01   1.5031523e-03   2.8724396e-04   3.7285643e-04   3.3080356e-04
   3.5010000e+00   2.2928699e-01   2.3011631e-01   1.4953538e-03   2.8562719e-04   3.6944557e-04   3.2992161e-04
   3.5260000e+00   2.2908722e-01   2.3017513e-01   1.4945145e-03   2.8403295e-04   3.6613263e-04   3.2900686e-04
   3.5510000e+00   2.2922183e-01   2.3005604e-01   1.5124482e-03   2.8207408e-04   3.6143654e-04   3.2707516e-04
   3.5760000e+00   2.2931446e-01   2.2997122e-01   1.5221231e-03   2.7994467e-04   3.5664486e-04   3.2489795e-04
   3.6010000e+00   2.2913290e-01   2.3013203e-01   1.4983798e-03   2.7769768e-04   3.5201195e-04   3.2265424e-04
   3.6260000e+00   2.2900090e-01   2.3023642e-01   1.4849227e-03   2.7531205e-04   3.4752899e-04   3.2034499e-04
   3.6510000e+00   2.2892928e-01   2.3028963e-01   1.4747789e-03   2.7279406e-04   3.4321101e-04   3.1799588e-04
   3.6760000e+00   2.2897742e-01   2.3017868e-01   1.5018365e-03   2.7164968e-04   3.4009721e-04   3.1628958e-04
   3.7010000e+00   2.2901687e-01   2.3011841e-01   1.5151623e-03   2.7069820e-04   3.3725615e-04   3.1468590e-04
   3.7260000e+00   2.2895451e-01   2.3021292e-01   1.4892536e-03   2.6973585e-04   3.3455038e-04   3.1310320e-04
   3.7510000e+00   2.2871286e-01   2.3055533e-01   1.3888652e-03   2.6876253e-04   3.3199614e-04   3.1155147e-04
   3.7760000e+00   2.2870368e-01   2.3056940e-01   1.3803962e-03   2.6772435e-04   3.2953319e-04   3.0997374e-04
   3.8010000e+00   2.2857823e-01   2.3071674e-01   1.3215293e-03   2.6665491e-04   3.2721766e-04   3.0841921e-04
   3.8260000e+00   2.2848403e-01   2.3081685e-01   1.2738016e-03   2.6553348e-04   3.2502743e-04   3.0686996e-04
   3.8510000e+00   2.2848628e-01   2.3081277e-01   1.2673732e-03   2.6434996e-04   3.2295177e-04   3.0532006e-04
   3.8760000e+00   2.2849085e-01   2.3080521e-01   1.2614267e-03   2.6311037e-04   3.2099907e-04   3.0378231e-04
   3.9010000e+00   2.2850126e-01   2.3079618e-01   1.2582394e-03   2.6181170e-04   3.1916323e-04   3.0225739e-04
   3.9260000e+00   2.2863289e-01   2.3070496e-01   1.3150788e-03   2.6044178e-04   3.1742392e-04   3.0073368e-04
   3.9510000e+00   2.2869751e-01   2.3066621e-01   1.3401969e-03   2.5901551e-04   3.1579573e-04   2.9923188e-04
   3.9760000e+00   2.2851434e-01   2.3068872e-01   1.2804662e-03   2.5664649e-04   3.1463445e-04   2.9732393e-04
   4.0010000e+00   2.2850937e-01   2.3068838e-01   1.2768581e-03   2.5349252e-04   3.1379683e-04   2.9498035e-04
   4.0260000e+00   2.2839780e-01   2.3063227e-01   1.2785027e-03   2.5032688e-04   3.1301681e-04   2.9257602e-04
   4.0510000e+00   2.2820064e-01   2.3052120e-01   1.2822836e-03   2.4718709e-04   3.1227394e-04   2.9013110e-04
   4.0760000e+00   2.2812556e-01   2.3047543e-01   1.2764763e-03   2.4408563e-04   3.1153198e-04   2.8764560e-04
   4.1010000e+00   2.2801924e-01   2.3041256e-01   1.2702233e-03   2.4104938e-04   3.1078665e-04   2.8514534e-04
   4.1260000e+00   2.2780885e-01   2.3028113e-01   1.2561628e-03   2.3809329e-04   3.1002795e-04   2.8264574e-04
   4.1510000e+00   2.2796784e-01   2.3039199e-01   1.2594017e-03   2.3519177e-04   3.0919840e-04   2.8011286e-04
   4.1760000e+00   2.2814335e-01   2.3055215e-01   1.2591534e-03   2.3269402e-04   3.0809244e-04   2.7790485e-04
   4.2010000e+00   2.2812522e-01   2.3036629e-01   1.3212531e-03   2.3164218e-04   3.0602054e-04   2.7704646e-04
   4.2260000e+00   2.2814783e-01   2.3065048e-01   1.2350290e-03   2.3069893e-04   3.0380681e-04   2.7617275e-04
   4.2510000e+00   2.2814519e-01   2.3052575e-01   1.2850655e-03   2.2988125e-04   3.0152849e-04   2.7531861e-04
   4.2760000e+00   2.2814519e-01   2.3042030e-01   1.3307178e-03   2.2915321e-04   2.9918496e-04   2.7445356e-04
   4.3010000e+00   2.2815126e-01   2.3015995e-01   1.4453934e-03   2.2850997e-04   2.9680287e-04   2.7358291e-04
   4.3260000e+00   2.2815613e-01   2.2999944e-01   1.5219309e-03   2.2792902e-04   2.9438058e-04   2.7268932e-04
   4.3510000e+00   2.2815714e-01   2.2994158e-01   1.5544860e-03   2.2740119e-04   2.9192721e-04   2.7177022e-04
   4.3760000e+00   2.2815355e-01   2.3000922e-01   1.5284619e-03   2.2691734e-04   2.8944811e-04   2.7082202e-04
   4.4010000e+00   2.2814931e-01   2.3013515e-01   1.4738780e-03   2.2647388e-04   2.8695250e-04   2.6984699e-04
   4.4260000e+00   2.2811152e-01   2.3025028e-01   1.4240905e-03   2.2517475e-04   2.8340210e-04   2.6921338e-04
   4.4510000e+00   2.2815767e-01   2.3026494e-01   1.4475763e-03   2.2373026e-04   2.7959619e-04   2.6860588e-04
   4.4760000e+00   2.2803677e-01   2.3031161e-01   1.3951403e-03   2.2229616e-04   2.7574329e-04   2.6794534e-04
   4.5010000e+00   2.2817793e-01   2.3032303e-01   1.4647500e-03   2.2092485e-04   2.7192182e-04   2.6724199e-04
   4.5260000e+00   2.2810776e-01   2.3033719e-01   1.4309121e-03   2.1961194e-04   2.6814034e-04   2.6646276e-04
   4.5510000e+00   2.2819141e-01   2.3035985e-01   1.4777861e-03   2.1838262e-04   2.6443492e-04   2.6561706e-04
   4.5760000e+00   2.2813286e-01   2.3036516e-01   1.4469386e-03   2.1722514e-04   2.6079816e-04   2.6468045e-04
   4.6010000e+00   2.2825866e-01   2.3039799e-01   1.5237038e-03   2.1615572e-04   2.5725172e-04   2.6366276e-04
   4.6260000e+00   2.2830767e-01   2.3041599e-01   1.5546477e-03   2.1515892e-04   2.5378125e-04   2.6254100e-04
   4.6510000e+00   2.2835277e-01   2.3038043e-01   1.6248117e-03   2.1425585e-04   2.5055835e-04   2.6142742e-04
   4.6760000e+00   2.2835036e-01   2.3037813e-01   1.6267243e-03   2.1354230e-04   2.4865034e-04   2.6111174e-04
   4.7010000e+00   2.2827717e-01   2.3028553e-01   1.6208124e-03   2.1284015e-04   2.4679698e-04   2.6078709e-04
   4.7260000e+00   2.2833595e-01   2.3034694e-01   1.6276557e-03   2.1215585e-04   2.4499678e-04   2.6046438e-04
   4.7510000e+00   2.2850317e-01   2.3054027e-01   1.6520226e-03   2.1148482e-04   2.4324055e-04   2.6013934e-04
   4.7760000e+00   2.2845164e-01   2.3046351e-01   1.6416803e-03   2.1080657e-04   2.4150320e-04   2.5978762e-04
   4.8010000e+00   2.2858079e-01   2.3060753e-01   1.6700032e-03   2.1014340e-04   2.3981017e-04   2.5943162e-04
   4.8260000e+00   2.2853082e-01   2.3053344e-01   1.6459683e-03   2.0920410e-04   2.3839243e-04   2.5822320e-04
   4.8510000e+00   2.2831267e-01   2.3039953e-01   1.4868905e-03   2.0801925e-04   2.3724614e-04   2.5621183e-04
   4.8760000e+00   2.2802487e-01   2.3023958e-01   1.2715722e-03   2.0680900e-04   2.3617574e-04   2.5403907e-04
   4.9010000e+00   2.2818876e-01   2.3029183e-01   1.3758768e-03   2.0560063e-04   2.3518454e-04   2.5174903e-04
   4.9260000e+00   2.2844484e-01   2.3036460e-01   1.5552033e-03   2.0439579e-04   2.3425394e-04   2.4935757e-04
   4.9510000e+00   2.2840501e-01   2.3033198e-01   1.5011813e-03   2.0319634e-04   2.3336959e-04   2.4687941e-04
   4.9760000e+00   2.2861060e-01   2.3037573e-01   1.6394621e-03   2.0201921e-04   2.3253368e-04   2.4434116e-04
   5.0010000e+00   2.2856219e-01   2.3035046e-01   1.5731366e-03   2.0086062e-04   2.3173051e-04   2.4174901e-04
   5.0260000e+00   2.2860915e-01   2.3033242e-01   1.5844572e-03   1.9972927e-04   2.3095666e-04   2.3911870e-04
   5.0510000e+00   2.2871160e-01   2.3031755e-01   1.6392793e-03   1.9862709e-04   2.3020348e-04   2.3645916e-04
   5.0760000e+00   2.2900843e-01   2.3029582e-01   1.8485984e-03   1.9755665e-04   2.2946265e-04   2.3377845e-04
   5.1010000e+00   2.2891430e-01   2.3027032e-01   1.7406714e-03   1.9651320e-04   2.2872150e-04   2.3107919e-04
   5.1260000e+00   2.2894155e-01   2.3024137e-01   1.7290573e-03   1.9550159e-04   2.2797292e-04   2.2836895e-04
   5.1510000e+00   2.2891278e-01   2.3022596e-01   1.6842758e-03   1.9477546e-04   2.2698623e-04   2.2704624e-04
   5.1760000e+00   2.2894286e-01   2.3018115e-01   1.6893193e-03   1.9466051e-04   2.2659712e-04   2.2664098e-04
   5.2010000e+00   2.2898018e-01   2.3013097e-01   1.6974760e-03   1.9461781e-04   2.2630749e-04   2.2634908e-04
   5.2260000e+00   2.2895752e-01   2.3016064e-01   1.6906807e-03   1.9456528e-04   2.2601496e-04   2.2608953e-04
   5.2510000e+00   2.2893412e-01   2.3020868e-01   1.6892077e-03   1.9450463e-04   2.2572115e-04   2.2585342e-04
   5.2760000e+00   2.2893118e-01   2.3019967e-01   1.6841583e-03   1.9444014e-04   2.2542997e-04   2.2563725e-04
   5.3010000e+00   2.2892876e-01   2.3016281e-01   1.6713011e-03   1.9437170e-04   2.2514060e-04   2.2543472e-04
   5.3260000e+00   2.2892663e-01   2.3021704e-01   1.6860934e-03   1.9429382e-04   2.2484618e-04   2.2523475e-04
   5.3510000e+00   2.2891897e-01   2.3023249e-01   1.6878768e-03   1.9422467e-04   2.2424867e-04   2.2443359e-04
   5.3760000e+00   2.2892851e-01   2.3024374e-01   1.6649916e-03   1.9415193e-04   2.2349084e-04   2.2328316e-04
   5.4010000e+00   2.2891054e-01   2.3021789e-01   1.6527188e-03   1.9406429e-04   2.2272431e-04   2.2207420e-04
   5.4260000e+00   2.2886582e-01   2.3015876e-01   1.6474466e-03   1.9396052e-04   2.2196259e-04   2.2082644e-04
   5.4510000e+00   2.2881599e-01   2.3009393e-01   1.6424711e-03   1.9384010e-04   2.2121597e-04   2.1955588e-04
   5.4760000e+00   2.2886100e-01   2.3014520e-01   1.6114027e-03   1.9370493e-04   2.2049415e-04   2.1827705e-04
   5.5010000e+00   2.2898864e-01   2.3028849e-01   1.5625310e-03   1.9355383e-04   2.1980078e-04   2.1699849e-04
   5.5260000e+00   2.2897075e-01   2.3026871e-01   1.5462956e-03   1.9337987e-04   2.1913121e-04   2.1572102e-04
   5.5510000e+00   2.2902596e-01   2.3032023e-01   1.5160342e-03   1.9318823e-04   2.1849317e-04   2.1445512e-04
   5.5760000e+00   2.2913074e-01   2.3041991e-01   1.4765784e-03   1.9297756e-04   2.1788616e-04   2.1320379e-04
   5.6010000e+00   2.2904756e-01   2.3034778e-01   1.4719949e-03   1.9274064e-04   2.1730264e-04   2.1196349e-04
   5.6260000e+00   2.2915358e-01   2.3043714e-01   1.4315702e-03   1.9248717e-04   2.1675327e-04   2.1074586e-04
   5.6510000e+00   2.2914926e-01   2.3043290e-01   1.4115536e-03   1.9220805e-04   2.1622800e-04   2.0954433e-04
   5.6760000e+00   2.2909979e-01   2.3039846e-01   1.4019709e-03   1.9190424e-04   2.1572765e-04   2.0836132e-04
   5.7010000e+00   2.2917558e-01   2.3037625e-01   1.3594301e-03   1.9184731e-04   2.1566785e-04   2.0819937e-04
   5.7260000e+00   2.2915788e-01   2.3037948e-01   1.3636290e-03   1.9179340e-04   2.1562149e-04   2.0810226e-04
   5.7510000e+00   2.2908606e-01   2.3041170e-01   1.3986142e-03   1.9173347e-04   2.1557002e-04   2.0801985e-04
   5.7760000e+00   2.2912376e-01   2.3038028e-01   1.3713815e-03   1.9168490e-04   2.1553072e-04   2.0796354e-04
   5.8010000e+00   2.2909187e-01   2.3040198e-01   1.3881303e-03   1.9162693e-04   2.1548101e-04   2.0790716e-04
   5.8260000e+00   2.2908269e-01   2.3040327e-01   1.3899978e-03   1.9157120e-04   2.1543316e-04   2.0786001e-04
   5.8510000e+00   2.2908058e-01   2.3039854e-01   1.3874655e-03   1.9151572e-04   2.1538506e-04   2.0781801e-04
   5.8760000e+00   2.2907595e-01   2.3039650e-01   1.3868695e-03   1.9145936e-04   2.1533558e-04   2.0777858e-04
   5.9010000e+00   2.2907528e-01   2.3038843e-01   1.3827733e-03   1.9140333e-04   2.1528610e-04   2.0774203e-04
   5.9260000e+00   2.2913736e-01   2.3038344e-01   1.4108117e-03   1.9094511e-04   2.1483567e-04   2.0748433e-04
   5.9510000e+00   2.2904018e-01   2.3038138e-01   1.3596313e-03   1.9037962e-04   2.1427952e-04   2.0717938e-04
   5.9760000e+00   2.2907441e-01   2.3038307e-01   1.3790259e-03   1.8976802e-04   2.1367945e-04   2.0684729e-04
   6.0010000e+00   2.2894395e-01   2.3040039e-01   1.3252002e-03   1.8913966e-04   2.1306905e-04   2.0650886e-04
   6.0260000e+00   2.2895708e-01   2.3040088e-01   1.3327189e-03   1.8849201e-04   2.1244259e-04   2.0615273e-04
   6.0510000e+00   2.2892826e-01   2.3041187e-01   1.3257660e-03   1.8783921e-04   2.1181539e-04   2.0579103e-04
   6.0760000e+00   2.2883424e-01   2.3044167e-01   1.2979673e-03   1.8718615e-04   2.1119173e-04   2.0542709e-04
   6.1010000e+00   2.2897143e-01   2.3039508e-01   1.3383054e-03   1.8652466e-04   2.1055967e-04   2.0504972e-04
   6.1260000e+00   2.2903851e-01   2.3037114e-01   1.3575948e-03   1.8586710e-04   2.0993394e-04   2.0467336e-04
   6.1510000e+00   2.2913202e-01   2.3033325e-01   1.3817367e-03   1.8521103e-04   2.0931060e-04   2.0429485e-04
   6.1760000e+00   2.2915801e-01   2.3032347e-01   1.3889892e-03   1.8456014e-04   2.0869386e-04   2.0391875e-04
   6.2010000e+00   2.2941829e-01   2.3019046e-01   1.4417398e-03   1.8390522e-04   2.0807112e-04   2.0353374e-04
   6.2260000e+00   2.2946320e-01   2.3016631e-01   1.4505014e-03   1.8326077e-04   2.0746122e-04   2.0315782e-04
   6.2510000e+00   2.2941157e-01   2.3019757e-01   1.4421128e-03   1.8262300e-04   2.0685898e-04   2.0278645e-04
   6.2760000e+00   2.2934249e-01   2.3024036e-01   1.4309494e-03   1.8198965e-04   2.0626120e-04   2.0241689e-04
   6.3010000e+00   2.2930818e-01   2.3025327e-01   1.4252528e-03   1.8189004e-04   2.0616952e-04   2.0235696e-04
   6.3260000e+00   2.2930553e-01   2.3025107e-01   1.4250171e-03   1.8187627e-04   2.0615891e-04   2.0234644e-04
   6.3510000e+00   2.2929897e-01   2.3023072e-01   1.4233126e-03   1.8186559e-04   2.0614984e-04   2.0233686e-04
   6.3760000e+00   2.2929683e-01   2.3022733e-01   1.4228894e-03   1.8186061e-04   2.0614609e-04   2.0233297e-04
   6.4010000e+00   2.2929242e-01   2.3022003e-01   1.4218787e-03   1.8185623e-04   2.0614229e-04   2.0232966e-04
   6.4260000e+00   2.2928868e-01   2.3021354e-01   1.4209720e-03   1.8185269e-04   2.0613905e-04   2.0232733e-04
   6.4510000e+00   2.2928021e-01   2.3020364e-01   1.4190630e-03   1.8184868e-04   2.0613503e-04   2.0232454e-04
   6.4760000e+00   2.2928613e-01   2.3020784e-01   1.4201444e-03   1.8184787e-04   2.0613448e-04   2.0232528e-04
   6.5010000e+00   2.2929099e-01   2.3021069e-01   1.4209620e-03   1.8184690e-04   2.0613368e-04   2.0232587e-04
   6.5260000e+00   2.2929697e-01   2.3021419e-01   1.4219875e-03   1.8184618e-04   2.0613310e-04   2.0232672e-04
   6.5510000e+00   2.2927609e-01   2.3019599e-01   1.4173849e-03   1.8184055e-04   2.0612697e-04   2.0232223e-04
   6.5760000e+00   2.2928237e-01   2.3019963e-01   1.4184383e-03   1.8183992e-04   2.0612646e-04   2.0232318e-04
   6.6010000e+00   2.2927605e-01   2.3019350e-01   1.4168682e-03   1.8183707e-04   2.0612342e-04   2.0232169e-04
   6.6260000e+00   2.2926546e-01   2.3018412e-01   1.4144226e-03   1.8183347e-04   2.0611955e-04   2.0231938e-04
   6.6510000e+00   2.2925555e-01   2.3017537e-01   1.4121534e-03   1.8183004e-04   2.0611586e-04   2.0231724e-04
   6.6760000e+00   2.2923206e-01   2.3015647e-01   1.4070794e-03   1.8182428e-04   2.0610954e-04   2.0231255e-04
   6.7010000e+00   2.2923728e-01   2.3015905e-01   1.4079140e-03   1.8182350e-04   2.0610883e-04   2.0231329e-04
   6.7260000e+00   2.2923284e-01   2.3015448e-01   1.4067791e-03   1.8182110e-04   2.0610629e-04   2.0231223e-04
   6.7510000e+00   2.2923015e-01   2.3015119e-01   1.4059972e-03   1.8181900e-04   2.0610409e-04   2.0231150e-04
   6.7760000e+00   2.2924675e-01   2.3016227e-01   1.4091346e-03   1.8182018e-04   2.0610558e-04   2.0231432e-04
   6.8010000e+00   2.2923691e-01   2.3015374e-01   1.4068815e-03   1.8181689e-04   2.0610203e-04   2.0231227e-04
   6.8260000e+00   2.2920663e-01   2.3013011e-01   1.4004551e-03   1.8181018e-04   2.0609463e-04   2.0230647e-04
   6.8510000e+00   2.2921506e-01   2.3013514e-01   1.4019114e-03   1.8181001e-04   2.0609461e-04   2.0230781e-04
   6.8760000e+00   2.2921727e-01   2.3013551e-01   1.4021072e-03   1.8180881e-04   2.0609341e-04   2.0230799e-04
   6.9010000e+00   2.2923224e-01   2.3014535e-01   1.4048880e-03   1.8180974e-04   2.0609461e-04   2.0231050e-04
   6.9260000e+00   2.2923347e-01   2.3014503e-01   1.4049074e-03   1.8180840e-04   2.0609326e-04   2.0231051e-04
   6.9510000e+00   2.2923134e-01   2.3014222e-01   1.4042270e-03   1.8180651e-04   2.0609128e-04   2.0230992e-04
   6.9760000e+00   2.2926023e-01   2.3016233e-01   1.4098049e-03   1.8180980e-04   2.0609513e-04   2.0231496e-04
   7.0010000e+00   2.2926734e-01   2.3016634e-01   1.4109822e-03   1.8180944e-04   2.0609488e-04   2.0231602e-04


==> data/r1_log.dat <==
   1.0000000e-03   1.8742774e+00   8.4247784e+00
   2.6000000e-02   1.1799560e+00   4.7623286e+00
   5.1000000e-02   9.2369960e-01   3.2951638e+00
   7.6000000e-02   8.5773358e-01   2.8886276e+00
   1.0100000e-01   8.1875968e-01   2.6934996e+00
   1.2600000e-01   7.8288204e-01   2.5769929e+00
   1.5100000e-01   7.3700352e-01   2.4874563e+00
   1.7600000e-01   6.9546778e-01   2.4261279e+00
   2.0100000e-01   5.0390621e-01   1.4672757e+00
   2.2600000e-01   4.5080585e-01   1.0734070e+00
   2.5100000e-01   4.3404354e-01   9.0087312e-01
   2.7600000e-01   4.2586350e-01   7.9485427e-01
   3.0100000e-01   1.3410065e-01   7.1201846e-01
   3.2600000e-01   1.0589940e-01   6.3389654e-01
   3.5100000e-01   7.4764160e-02   5.8740350e-01
   3.7600000e-01   5.8373911e-02   5.5339144e-01
   4.0100000e-01   5.9559248e-02   5.2448647e-01
   4.2600000e-01   4.7558518e-02   5.0252324e-01
   4.5100000e-01   4.1368840e-02   4.8329495e-01
   4.7600000e-01   3.7066137e-02   4.6645272e-01
   5.0100000e-01   3.5864321e-02   4.5126591e-01
   5.2600000e-01   3.4411018e-02   4.3769817e-01
   5.5100000e-01   3.1359811e-02   4.2858483e-01
   5.7600000e-01   3.8294052e-02   4.1985193e-01
   6.0100000e-01   4.0278257e-02   4.1186479e-01
   6.2600000e-01   4.0218010e-02   4.0434748e-01
   6.5100000e-01   3.7338406e-02   3.9736967e-01
   6.7600000e-01   3.6017544e-02   3.9464177e-01
   7.0100000e-01   3.8106055e-02   3.9208942e-01
   7.2600000e-01   3.8430907e-02   3.8975300e-01
   7.5100000e-01   3.7773213e-02   3.8753112e-01
   7.7600000e-01   3.5568324e-02   3.8548891e-01
   8.0100000e-01   3.3454758e-02   3.8345170e-01
   8.2600000e-01   3.2781368e-02   3.8127980e-01
   8.5100000e-01   3.1173412e-02   3.7923610e-01
   8.7600000e-01   3.0683840e-02   3.7710403e-01
   9.0100000e-01   3.0505773e-02   3.7497301e-01
   9.2600000e-01   2.8385010e-02   3.7307192e-01
   9.5100000e-01   2.6943454e-02   3.7113441e-01
   9.7600000e-01   2.5762694e-02   3.6795781e-01
   1.0010000e+00   2.0405494e-02   3.6387257e-01
   1.0260000e+00   1.8724641e-02   3.5931581e-01
   1.0510000e+00   1.7790819e-02   3.5473209e-01
   1.0760000e+00   1.7159433e-02   3.5023730e-01
   1.1010000e+00   1.6708308e-02   3.4587488e-01
   1.1260000e+00   1.4990432e-02   3.4186524e-01
   1.1510000e+00   1.2645285e-02   3.3817279e-01
   1.1760000e+00   1.1827236e-02   3.3437109e-01
   1.2010000e+00   1.0896118e-02   3.3081173e-01
   1.2260000e+00   1.1262000e-02   3.2636047e-01
   1.2510000e+00   1.0512387e-02   3.2141460e-01
   1.2760000e+00   9.8170004e-03   3.1656791e-01
   1.3010000e+00   9.1996206e-03   3.1182898e-01
   1.3260000e+00   9.0114318e-03   3.0737491e-01
   1.3510000e+00   8.8424208e-03   3.0303134e-01
   1.3760000e+00   8.6494118e-03   2.9881449e-01
   1.4010000e+00   9.0998552e-03   2.9478463e-01
   1.4260000e+00   8.7078773e-03   2.8934718e-01
   1.4510000e+00   8.5671412e-03   2.8383849e-01
   1.4760000e+00   8.3284848e-03   2.7850878e-01
   1.5010000e+00   8.3521875e-03   2.7338359e-01
   1.5260000e+00   8.2735659e-03   2.6848672e-01
   1.5510000e+00   8.0852342e-03   2.6381826e-01
   1.5760000e+00   8.0977674e-03   2.5936057e-01
   1.6010000e+00   8.1712843e-03   2.5510824e-01
   1.6260000e+00   8.0441248e-03   2.5226732e-01
   1.6510000e+00   7.9099095e-03   2.4987029e-01
   1.6760000e+00   7.9611644e-03   2.4758895e-01
   1.7010000e+00   7.8744019e-03   2.4538203e-01
   1.7260000e+00   7.7484227e-03   2.4323719e-01
   1.7510000e+00   7.9990414e-03   2.4116225e-01
   1.7760000e+00   7.6255061e-03   2.3910232e-01
   1.8010000e+00   7.2124235e-03   2.3706670e-01
   1.8260000e+00   7.3716457e-03   2.3510620e-01
   1.8510000e+00   7.5443386e-03   2.3316405e-01
   1.8760000e+00   7.4364813e-03   2.3121025e-01
   1.9010000e+00   7.3873784e-03   2.2926767e-01
   1.9260000e+00   7.2231645e-03   2.2785752e-01
   1.9510000e+00   7.0958738e-03   2.2652403e-01
   1.9760000e+00   7.2883830e-03   2.2525438e-01
   2.0010000e+00   7.3300177e-03   2.2395305e-01
   2.0260000e+00   7.1860929e-03   2.2262715e-01
   2.0510000e+00   6.9990610e-03   2.2129879e-01
   2.0760000e+00   6.8180036e-03   2.1997200e-01
   2.1010000e+00   6.6401031e-03   2.1864642e-01
   2.1260000e+00   6.3074346e-03   2.1730402e-01
   2.1510000e+00   6.2453924e-03   2.1598538e-01
   2.1760000e+00   6.1702098e-03   2.1543609e-01
   2.2010000e+00   6.2392311e-03   2.1498561e-01
   2.2260000e+00   6.1996718e-03   2.1455896e-01
   2.2510000e+00   6.2312277e-03   2.1404513e-01
   2.2760000e+00   5.8238908e-03   2.1305145e-01
   2.3010000e+00   5.8934604e-03   2.1203556e-01
   2.3260000e+00   5.7113405e-03   2.1101340e-01
   2.3510000e+00   5.5135452e-03   2.0999890e-01
   2.3760000e+00   5.4511328e-03   2.0900113e-01
   2.4010000e+00   5.2943043e-03   2.0802130e-01
   2.4260000e+00   5.1873470e-03   2.0706281e-01
   2.4510000e+00   4.9697136e-03   2.0611761e-01
   2.4760000e+00   4.9698775e-03   2.0520750e-01
   2.5010000e+00   4.9494773e-03   2.0431913e-01
   2.5260000e+00   4.8320224e-03   2.0343219e-01
   2.5510000e+00   4.7384121e-03   2.0257492e-01
   2.5760000e+00   4.8048475e-03   2.0189041e-01
   2.6010000e+00   4.5676890e-03   2.0128271e-01
   2.6260000e+00   4.3644012e-03   2.0037533e-01
   2.6510000e+00   3.8222686e-03   1.9938816e-01
   2.6760000e+00   4.0700683e-03   1.9831394e-01
   2.7010000e+00   3.8052271e-03   1.9720968e-01
   2.7260000e+00   3.9175814e-03   1.9607069e-01
   2.7510000e+00   3.5001748e-03   1.9492119e-01
   2.7760000e+00   3.4251129e-03   1.9375959e-01
   2.8010000e+00   2.9629066e-03   1.9259520e-01
   2.8260000e+00   2.5927234e-03   1.9142964e-01
   2.8510000e+00   2.3566542e-03   1.9026437e-01
   2.8760000e+00   2.3078901e-03   1.8910459e-01
   2.9010000e+00   2.2978055e-03   1.8822624e-01
   2.9260000e+00   2.2868712e-03   1.8726611e-01
   2.9510000e+00   2.3367217e-03   1.8650227e-01
   2.9760000e+00   2.1093331e-03   1.8575088e-01
   3.0010000e+00   2.2272848e-03   1.8495812e-01
   3.0260000e+00   2.1276733e-03   1.8412722e-01
   3.0510000e+00   2.2397698e-03   1.8328087e-01
   3.0760000e+00   2.1433368e-03   1.8242166e-01
   3.1010000e+00   1.8176347e-03   1.8155597e-01
   3.1260000e+00   1.7038401e-03   1.8069501e-01
   3.1510000e+00   1.6445210e-03   1.7983964e-01
   3.1760000e+00   1.6757204e-03   1.7898736e-01
   3.2010000e+00   1.5404236e-03   1.7814649e-01
   3.2260000e+00   1.5876113e-03   1.7731039e-01
   3.2510000e+00   1.8300698e-03   1.7647904e-01
   3.2760000e+00   1.7457475e-03   1.7565257e-01
   3.3010000e+00   1.7231793e-03   1.7534260e-01
   3.3260000e+00   1.7253050e-03   1.7497995e-01
   3.3510000e+00   1.7333304e-03   1.7457171e-01
   3.3760000e+00   1.7105747e-03   1.7411547e-01
   3.4010000e+00   1.7065416e-03   1.7364499e-01
   3.4260000e+00   1.7331229e-03   1.7316780e-01
   3.4510000e+00   1.6572948e-03   1.7266867e-01
   3.4760000e+00   1.6708279e-03   1.7217264e-01
   3.5010000e+00   1.6134819e-03   1.7166494e-01
   3.5260000e+00   1.6997324e-03   1.7116276e-01
   3.5510000e+00   1.6412712e-03   1.7042072e-01
   3.5760000e+00   1.6087932e-03   1.6962937e-01
   3.6010000e+00   1.6754394e-03   1.6883029e-01
   3.6260000e+00   1.7439137e-03   1.6802080e-01
   3.6510000e+00   1.7833791e-03   1.6720503e-01
   3.6760000e+00   1.7562322e-03   1.6667751e-01
   3.7010000e+00   1.7376994e-03   1.6619930e-01
   3.7260000e+00   1.7640309e-03   1.6573206e-01
   3.7510000e+00   1.9204085e-03   1.6527821e-01
   3.7760000e+00   1.9250784e-03   1.6482235e-01
   3.8010000e+00   2.0213045e-03   1.6437709e-01
   3.8260000e+00   2.0962649e-03   1.6393696e-01
   3.8510000e+00   2.0889795e-03   1.6349959e-01
   3.8760000e+00   2.0788474e-03   1.6306752e-01
   3.9010000e+00   2.0659930e-03   1.6264001e-01
   3.9260000e+00   1.9788371e-03   1.6221307e-01
   3.9510000e+00   1.9408005e-03   1.6179136e-01
   3.9760000e+00   2.0224273e-03   1.6127999e-01
   4.0010000e+00   2.0231907e-03   1.6067771e-01
   4.0260000e+00   2.0747654e-03   1.6007088e-01
   4.0510000e+00   2.1770493e-03   1.5946321e-01
   4.0760000e+00   2.2156064e-03   1.5885267e-01
   4.1010000e+00   2.2765484e-03   1.5824402e-01
   4.1260000e+00   2.4090692e-03   1.5763940e-01
   4.1510000e+00   2.3059926e-03   1.5702787e-01
   4.1760000e+00   2.2166254e-03   1.5646113e-01
   4.2010000e+00   2.2120096e-03   1.5608355e-01
   4.2260000e+00   2.2347292e-03   1.5570194e-01
   4.2510000e+00   2.2214214e-03   1.5532835e-01
   4.2760000e+00   2.2168109e-03   1.5495607e-01
   4.3010000e+00   2.2276191e-03   1.5458749e-01
   4.3260000e+00   2.2553415e-03   1.5421843e-01
   4.3510000e+00   2.2726154e-03   1.5384848e-01
   4.3760000e+00   2.2624863e-03   1.5347679e-01
   4.4010000e+00   2.2439086e-03   1.5310402e-01
   4.4260000e+00   2.2596392e-03   1.5257388e-01
   4.4510000e+00   2.2431955e-03   1.5200419e-01
   4.4760000e+00   2.3111915e-03   1.5142299e-01
   4.5010000e+00   2.2520362e-03   1.5084422e-01
   4.5260000e+00   2.2852499e-03   1.5026507e-01
   4.5510000e+00   2.2595109e-03   1.4969271e-01
   4.5760000e+00   2.2834143e-03   1.4912292e-01
   4.6010000e+00   2.2524407e-03   1.4856064e-01
   4.6260000e+00   2.2451294e-03   1.4800069e-01
   4.6510000e+00   2.2557498e-03   1.4747356e-01
   4.6760000e+00   2.2581028e-03   1.4717458e-01
   4.7010000e+00   2.2808138e-03   1.4688059e-01
   4.7260000e+00   2.2604932e-03   1.4659324e-01
   4.7510000e+00   2.2293340e-03   1.4631076e-01
   4.7760000e+00   2.2286566e-03   1.4602602e-01
   4.8010000e+00   2.2216364e-03   1.4574625e-01
   4.8260000e+00   2.2064789e-03   1.4537995e-01
   4.8510000e+00   2.1908553e-03   1.4493442e-01
   4.8760000e+00   2.2332280e-03   1.4447646e-01
   4.9010000e+00   2.1801202e-03   1.4401363e-01
   4.9260000e+00   2.1422909e-03   1.4354565e-01
   4.9510000e+00   2.1211952e-03   1.4307261e-01
   4.9760000e+00   2.1085701e-03   1.4259917e-01
   5.0010000e+00   2.0792964e-03   1.4212385e-01
   5.0260000e+00   2.0554988e-03   1.4164880e-01
   5.0510000e+00   2.0373932e-03   1.4117419e-01
   5.0760000e+00   2.0725979e-03   1.4070025e-01
   5.1010000e+00   2.0109336e-03   1.4022534e-01
   5.1260000e+00   1.9823379e-03   1.3975004e-01
   5.1510000e+00   1.9530837e-03   1.3942581e-01
   5.1760000e+00   1.9347348e-03   1.3932939e-01
   5.2010000e+00   1.9164397e-03   1.3926345e-01
   5.2260000e+00   1.9255589e-03   1.3919946e-01
   5.2510000e+00   1.9440296e-03   1.3913684e-01
   5.2760000e+00   1.9391397e-03   1.3907612e-01
   5.3010000e+00   1.9219770e-03   1.3901656e-01
   5.3260000e+00   1.9464457e-03   1.3895562e-01
   5.3510000e+00   1.9547581e-03   1.3880025e-01
   5.3760000e+00   1.9331562e-03   1.3859034e-01
   5.4010000e+00   1.9252503e-03   1.3837115e-01
   5.4260000e+00   1.9305023e-03   1.3814603e-01
   5.4510000e+00   1.9406090e-03   1.3791767e-01
   5.4760000e+00   1.8997930e-03   1.3768886e-01
   5.5010000e+00   1.8289022e-03   1.3746077e-01
   5.5260000e+00   1.8181207e-03   1.3723221e-01
   5.5510000e+00   1.7813643e-03   1.3700574e-01
   5.5760000e+00   1.7359796e-03   1.3678148e-01
   5.6010000e+00   1.7427451e-03   1.3655746e-01
   5.6260000e+00   1.6951598e-03   1.3633719e-01
   5.6510000e+00   1.6784052e-03   1.3611787e-01
   5.6760000e+00   1.6781339e-03   1.3589998e-01
   5.7010000e+00   1.6034749e-03   1.3586930e-01
   5.7260000e+00   1.6152430e-03   1.3584751e-01
   5.7510000e+00   1.6858774e-03   1.3582609e-01
   5.7760000e+00   1.6360829e-03   1.3581014e-01
   5.8010000e+00   1.6712229e-03   1.3579198e-01
   5.8260000e+00   1.6771914e-03   1.3577529e-01
   5.8510000e+00   1.6743368e-03   1.3575917e-01
   5.8760000e+00   1.6751507e-03   1.3574307e-01
   5.9010000e+00   1.6692399e-03   1.3572733e-01
   5.9260000e+00   1.6648176e-03   1.3559808e-01
   5.9510000e+00   1.6636022e-03   1.3543981e-01
   5.9760000e+00   1.6646674e-03   1.3526831e-01
   6.0010000e+00   1.6895526e-03   1.3509284e-01
   6.0260000e+00   1.6889630e-03   1.3491121e-01
   6.0510000e+00   1.7021181e-03   1.3472802e-01
   6.0760000e+00   1.7423067e-03   1.3454468e-01
   6.1010000e+00   1.6841732e-03   1.3435770e-01
   6.1260000e+00   1.6592215e-03   1.3417170e-01
   6.1510000e+00   1.6255918e-03   1.3398561e-01
   6.1760000e+00   1.6180058e-03   1.3380085e-01
   6.2010000e+00   1.5416868e-03   1.3361370e-01
   6.2260000e+00   1.5333595e-03   1.3342991e-01
   6.2510000e+00   1.5455215e-03   1.3324798e-01
   6.2760000e+00   1.5656862e-03   1.3306700e-01
   6.3010000e+00   1.5746815e-03   1.3303857e-01
   6.3260000e+00   1.5746953e-03   1.3303461e-01
   6.3510000e+00   1.5696895e-03   1.3303130e-01
   6.3760000e+00   1.5690975e-03   1.3302987e-01
   6.4010000e+00   1.5677008e-03   1.3302857e-01
   6.4260000e+00   1.5664314e-03   1.3302754e-01
   6.4510000e+00   1.5650217e-03   1.3302632e-01
   6.4760000e+00   1.5650729e-03   1.3302624e-01
   6.5010000e+00   1.5649239e-03   1.3302611e-01
   6.5260000e+00   1.5647854e-03   1.3302605e-01
   6.5510000e+00   1.5629896e-03   1.3302422e-01
   6.5760000e+00   1.5627202e-03   1.3302419e-01
   6.6010000e+00   1.5619206e-03   1.3302336e-01
   6.6260000e+00   1.5610841e-03   1.3302225e-01
   6.6510000e+00   1.5604410e-03   1.3302121e-01
   6.6760000e+00   1.5600605e-03   1.3301931e-01
   6.7010000e+00   1.5594667e-03   1.3301923e-01
   6.7260000e+00   1.5590584e-03   1.3301855e-01
   6.7510000e+00   1.5586302e-03   1.3301798e-01
   6.7760000e+00   1.5578439e-03   1.3301859e-01
   6.8010000e+00   1.5574876e-03   1.3301759e-01
   6.8260000e+00   1.5580852e-03   1.3301534e-01
   6.8510000e+00   1.5571972e-03   1.3301547e-01
   6.8760000e+00   1.5566112e-03   1.3301522e-01
   6.9010000e+00   1.5555800e-03   1.3301574e-01
   6.9260000e+00   1.5550738e-03   1.3301543e-01
   6.9510000e+00   1.5546450e-03   1.3301493e-01
   6.9760000e+00   1.5536461e-03   1.3301630e-01
   7.0010000e+00   1.5531322e-03   1.3301634e-01

